Distributed, combined CPU and GPU profiling within HPX using APEX

Benchmarking and comparing performance of a scientific simulation across hardware platforms is a complex task. When the simulation in question is constructed with an asynchronous, many-task (AMT) runtime offloading work to GPUs, the task becomes even more complex. In this paper, we discuss the use of a uniquely suited performance measurement library, APEX, to capture the performance behavior of a simulation built on HPX, a highly scalable, distributed AMT runtime. We examine the performance of the astrophysics simulation carried-out by Octo-Tiger on two different supercomputing architectures. We analyze the results of scaling and measurement overheads. In addition, we look in-depth at two similarly configured executions on the two systems to study how architectural differences affect performance and identify opportunities for optimization. As one such opportunity, we optimize the communication for the hydro solver and investigated its performance impact.

==> distributed-scaling-cpu.csv <==
locality,time
4,2249.71
8,1155.88
16,710.224
32,423.989
64,253.929
128,160.704
256,96.2538
512,64.8409
1024,43.4075

==> distributed-scaling-no-apex-cpu.csv <==
locality,time
4,2052.23
8,1077.84
16,682.399
32,404.261 
64,247.908
128,160.431
256,95.7397
512,65.2928
1024,43.4484

==> distributed-scaling-no-apex-no-hyper.csv <==
locality,time
4,886.772
8,531.478
16,376.332
32,235.401
64,152.617
128,98.5734
256,60.5348
512,41.0755
1024,27.7414
1400,24.8056
1800,21.7374
2000,20.6619

==> distributed-scaling-no-apex.csv <==
locality,time
4,1090.53
8,635.514
16,456.079
32,310.556
64,187.085
128,123.964
256,72.3479
512,46.00
1024,31.5764
1400,28.6841
1600,25.5637
1800,24.0201

==> distributed-scaling-no-hyper.csv <==
locality,time
4,1915.98
8,1104.89
16,707.044
32,439.07
64,254.636
128,155.369
256,89.1175
512,75.5167
1024,43.5632
1400,41.1243
1800,33.4931
2000,31.4905

==> distributed-scaling-summit-no-apex.csv <==
locality,time
1,1034.04
2,558.636
4,295.181
8,181.149
16,98.3363
32,57.7129
64,34.9877
128,21.8531

==> distributed-scaling-summit.csv <==
locality,time
1,1241.67
2,669.325
4,360.875
8,218.61
16,119.174
32,68.7852
64,46.5605
128,28.813

==> distributed-scaling.csv <==
locality,time
4,2376.69
8,1387.44
16,854.145
32,486.415
64,278.771
128,170.56
256,99.8779
512,64.4822
1024,42.4215
1400,36.96
1600,34.3304
1800,32.3345

==> optimized_and_unoptimized_runs_daint_log.txt <==

Beginning run without work aggregation and without local hydro communication optimization...




          ___       _      _____ _                 
         / _ \  ___| |_ __|_   _(_) __ _  ___ _ __ 
        | | | |/ __| __/ _ \| | | |/ _` |/ _ \ '__|
        | |_| | (__| || (_) | | | | (_| |  __/ |   
         \___/ \___|\__\___/|_| |_|\__, |\___|_|   
      _                            |___/           
     (_)
              _ __..-;''`-
      O   (`/' ` |  \ \ \ \-.
       o /'`\ \   |  \ | \|  \
        /<7' ;  \ \  | ; ||/ `'.
       /  _.-, `,-\,__| ' ' . `'.
       `-`  f/ ;       \        \             ___.--,
           `~-'_.._     |  -~    |     _.---'`__.-( (_.
        __.--'`_.. '.__.\    '--. \_.-' ,.--'`     `""`
       ( ,.--'`   ',__ /./;   ;, '.__.'`    __
       _`) )  .---.__.' / |   |\   \__..--""  """--.,_
      `---' .'.''-._.-'`_./  /\ '.  \ _.-~~~````~~~-._`-.__.'
            | |  .' _.-' |  |  \  \  '.               `~---`
             \ \/ .'     \  \   '. '-._)
              \/ /        \  \    `=.__`~-.
              / /\         `) )    / / `"".`\
        , _.-'.'\ \        / /    ( (     / /
         `--~`   ) )    .-'.'      '.'.  | (
                (/`    ( (`          ) )  '-;
                 `      '-;         (-'





    
###########################################################
Compiled for AVX2 SIMD architectures.
###########################################################
Running
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
atomic_number=2.000000,1.099400,2.000000,1.099400,1.000000,
atomic_mass=4.002600,1.296900,4.002600,1.296900,1.007900,
X=0.000000,0.706800,0.000000,0.706800,1.000000,
Z=0.000000,0.018100,0.000000,0.018100,0.000000,
accretor_refine = 0
amrbnd_order = 1
bench = F
cdisc_detect = F
cfl = 4.000000e-01
clight_retard = 1.000000e+00
config_file = v1309.ini
core_refine = T
correct_am_grav = T
correct_am_hydro = F
code_to_cm = 6.960000e+10
code_to_g = 1.990000e+33
code_to_s = 1.593456e+03
data_dir = ./
disable_output = F
driving_rate = 1.000000e-02
driving_time = 1.500000e+00
dt_max = 1.000000e+00
donor_refine = 0
dual_energy_sw1 = 1.000000e-03
dual_energy_sw2 = 1.000000e-01
eblast0 = 1.000000e+00
eos = IDEAL
entropy_driving_rate = 0.000000e+00
entropy_driving_time = 0.000000e+00
future_wait_time = -1
grad_rho_refine = -1.000000e+00
hard_dt = -1.000000e+00
hydro = T
inflow_bc = F
input_file = 
min_level = 1
max_level = 9
n_species = 5
ngrids = -1
omega = 8.480585e-02
output_dt = 1.000000e-02
output_filename = 
problem = DWD
rad_implicit = T
radiation = F
refinement_floor = 1.000000e-06
reflect_bc = F
restart_filename = X.348.silo
rotating_star_amr = F
rotating_star_x = 0.000000e+00
scf_output_frequency = 5
silo_num_groups = 48
stop_step = 40
stop_time = 1.797693e+308
theta = 3.400000e-01
unigrid = F
v1309 = T
idle_rates = F
xscale = 3.125000e+01
cuda_number_gpus = 1
cuda_streams_per_gpu = 128
cuda_buffer_capacity = 1024
max_executor_slices = 1
amr_boundary_kernel_type = AMR_OPTIMIZED
root_node_on_device = T
optimize_local_communication = F
multipole_device_kernel_type = CUDA
multipole_host_kernel_type = DEVICE_ONLY
monopole_device_kernel_type = CUDA
monopole_host_kernel_type = DEVICE_ONLY
hydro_device_kernel_type = CUDA
hydro_host_kernel_type = DEVICE_ONLY
Normalized constants 222
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
SCF option file "scf.init" not found - using defaults
Initialize executors and masks...
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Registering HPX CUDA polling...
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Stencils initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Stencils initialized!
Stencils initialized!
Initialize problem...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Stencils initialized!
Stencils initialized!
Initialize problem...
Initialize problem...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Stencils initialized!
Initialize problem...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Stencils initialized!
Initialize problem...
Stencils initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Stencils initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Initialize problem...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Initialize problem...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Stencils initialized!
Initialize problem...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Stencils initialized!
Initialize problem...
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Stencils initialized!
Initialize problem...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Stencils initialized!
Initialize problem...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
Normalized constants 222
ilist initialized!
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
Initializing cell_geometry 3 8 14
Reading X.348.silo
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Read took 6 seconds
-----------------------------------------------
regridding
Regridded tree in 0.014788 seconds
rebalancing 41033 nodes with 35904 leaves
Rebalanced tree in 0.011217 seconds
forming tree connections
16072 amr boundaries
Formed tree in 4.295120 seconds
solving gravity
regrid done in 4.669740 seconds
---------------------------------------
Normalized constants 222
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
Starting run...
Solving gravity
-----------------------------------------------
checking for refinement
regridding
Regridded tree in 0.016146 seconds
rebalancing 41033 nodes with 35904 leaves
Rebalanced tree in 0.017156 seconds
forming tree connections
16072 amr boundaries
Formed tree in 4.467155 seconds
solving gravity
regrid done in 5.189946 seconds
---------------------------------------
OMEGA = 8.480585e-02, output_dt = 1.000000e-02
3.480218e+00 1.000000e-02
dwd step...
1 2.578550e+02 8.881068e-03 3.854257e+00 2.186761e+01
2 2.578639e+02 8.881248e-03 3.739265e+00 2.186836e+01
3 2.578727e+02 8.881429e-03 4.198894e+00 2.186912e+01
4 2.578816e+02 8.881609e-03 4.619580e+00 2.186987e+01
5 2.578905e+02 8.881790e-03 4.133308e+00 2.187062e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 4:: t: 2.578905e+02, dt: 8.881790e-03, time_elapsed: 2.217329e+01, rotational_time: 2.187062e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.871944e-01, ur: 5.893475e-02, ul: 5.897406e-02, vr: 1.013769e-01, vl: 1.010176e-01, dim: 0, ngrids: 41033, leafs: 35904, amr_boundaries: 16072
regridding
Regridded tree in 0.028570 seconds
rebalancing 41033 nodes with 35904 leaves
Rebalanced tree in 0.047380 seconds
forming tree connections
16072 amr boundaries
Formed tree in 4.452139 seconds
solving gravity
regrid done in 5.692296 seconds
---------------------------------------
dwd step...
6 2.578994e+02 8.881969e-03 5.635922e+00 2.187138e+01
7 2.579083e+02 8.882149e-03 5.969655e+00 2.187213e+01
8 2.579172e+02 8.882328e-03 5.952001e+00 2.187288e+01
9 2.579260e+02 8.882507e-03 6.044495e+00 2.187364e+01
10 2.579349e+02 8.882686e-03 4.991591e+00 2.187439e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 9:: t: 2.579349e+02, dt: 8.882686e-03, time_elapsed: 3.136828e+01, rotational_time: 2.187439e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.871250e-01, ur: 5.894561e-02, ul: 5.898627e-02, vr: 1.014403e-01, vl: 1.010646e-01, dim: 0, ngrids: 41033, leafs: 35904, amr_boundaries: 16072
regridding
Regridded tree in 0.040338 seconds
rebalancing 41025 nodes with 35897 leaves
Rebalanced tree in 0.100516 seconds
forming tree connections
16048 amr boundaries
Formed tree in 4.717622 seconds
solving gravity
regrid done in 6.406952 seconds
---------------------------------------
dwd step...
11 2.579438e+02 8.882865e-03 6.802713e+00 2.187514e+01
12 2.579527e+02 8.883045e-03 6.092452e+00 2.187590e+01
13 2.579616e+02 8.883225e-03 6.666843e+00 2.187665e+01
14 2.579704e+02 8.883406e-03 6.742095e+00 2.187740e+01
15 2.579793e+02 8.883588e-03 6.571369e+00 2.187816e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 14:: t: 2.579793e+02, dt: 8.883588e-03, time_elapsed: 3.639732e+01, rotational_time: 2.187816e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.870552e-01, ur: 5.895649e-02, ul: 5.899845e-02, vr: 1.015029e-01, vl: 1.011089e-01, dim: 0, ngrids: 41025, leafs: 35897, amr_boundaries: 16048
regridding
Regridded tree in 0.048990 seconds
rebalancing 41001 nodes with 35876 leaves
Rebalanced tree in 0.068824 seconds
forming tree connections
16048 amr boundaries
Formed tree in 5.062299 seconds
solving gravity
regrid done in 7.050293 seconds
---------------------------------------
dwd step...
16 2.579882e+02 8.883771e-03 8.595809e+00 2.187891e+01
17 2.579971e+02 8.883954e-03 7.072199e+00 2.187966e+01
18 2.580060e+02 8.884137e-03 7.682757e+00 2.188042e+01
19 2.580149e+02 8.884320e-03 7.252064e+00 2.188117e+01
20 2.580238e+02 8.884504e-03 6.500130e+00 2.188192e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 19:: t: 2.580238e+02, dt: 8.884504e-03, time_elapsed: 4.152118e+01, rotational_time: 2.188192e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.869844e-01, ur: 5.896734e-02, ul: 5.901055e-02, vr: 1.015654e-01, vl: 1.011531e-01, dim: 0, ngrids: 41001, leafs: 35876, amr_boundaries: 16048
regridding
Regridded tree in 0.046693 seconds
rebalancing 41009 nodes with 35883 leaves
Rebalanced tree in 0.105725 seconds
forming tree connections
16040 amr boundaries
Formed tree in 4.712616 seconds
solving gravity
regrid done in 7.043389 seconds
---------------------------------------
dwd step...
21 2.580326e+02 8.884687e-03 8.488298e+00 2.188268e+01
22 2.580415e+02 8.884870e-03 7.280910e+00 2.188343e+01
23 2.580504e+02 8.885054e-03 7.067519e+00 2.188418e+01
24 2.580593e+02 8.885237e-03 7.203461e+00 2.188494e+01
25 2.580682e+02 8.885420e-03 6.262695e+00 2.188569e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 24:: t: 2.580682e+02, dt: 8.885420e-03, time_elapsed: 4.129439e+01, rotational_time: 2.188569e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.869136e-01, ur: 5.897835e-02, ul: 5.902281e-02, vr: 1.016283e-01, vl: 1.011977e-01, dim: 0, ngrids: 41009, leafs: 35883, amr_boundaries: 16040
regridding
Regridded tree in 0.054218 seconds
rebalancing 40993 nodes with 35869 leaves
Rebalanced tree in 0.068138 seconds
forming tree connections
16024 amr boundaries
Formed tree in 4.812673 seconds
solving gravity
regrid done in 6.859136 seconds
---------------------------------------
dwd step...
26 2.580771e+02 8.885603e-03 8.420734e+00 2.188644e+01
27 2.580860e+02 8.885787e-03 7.645751e+00 2.188720e+01
28 2.580948e+02 8.885972e-03 7.213142e+00 2.188795e+01
29 2.581037e+02 8.886157e-03 8.515387e+00 2.188870e+01
30 2.581126e+02 8.886342e-03 6.798828e+00 2.188946e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 29:: t: 2.581126e+02, dt: 8.886342e-03, time_elapsed: 4.350292e+01, rotational_time: 2.188946e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.868423e-01, ur: 5.898948e-02, ul: 5.903516e-02, vr: 1.016916e-01, vl: 1.012424e-01, dim: 0, ngrids: 40993, leafs: 35869, amr_boundaries: 16024
regridding
Regridded tree in 0.055281 seconds
rebalancing 41017 nodes with 35890 leaves
Rebalanced tree in 0.079837 seconds
forming tree connections
16024 amr boundaries
Formed tree in 4.933111 seconds
solving gravity
regrid done in 6.829795 seconds
---------------------------------------
dwd step...
31 2.581215e+02 8.886526e-03 9.858652e+00 2.189021e+01
32 2.581304e+02 8.886711e-03 1.071445e+01 2.189097e+01
33 2.581393e+02 8.886895e-03 8.438806e+00 2.189172e+01
34 2.581482e+02 8.887080e-03 9.016204e+00 2.189247e+01
35 2.581570e+02 8.887264e-03 8.334854e+00 2.189323e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 34:: t: 2.581570e+02, dt: 8.887264e-03, time_elapsed: 5.128526e+01, rotational_time: 2.189323e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.867710e-01, ur: 5.900059e-02, ul: 5.904730e-02, vr: 1.017539e-01, vl: 1.012867e-01, dim: 0, ngrids: 41017, leafs: 35890, amr_boundaries: 16024
regridding
Regridded tree in 0.056367 seconds
rebalancing 41017 nodes with 35890 leaves
Rebalanced tree in 0.077336 seconds
forming tree connections
16024 amr boundaries
Formed tree in 4.984925 seconds
solving gravity
regrid done in 7.004250 seconds
---------------------------------------
dwd step...
36 2.581659e+02 8.887448e-03 9.800886e+00 2.189398e+01
37 2.581748e+02 8.887632e-03 1.008241e+01 2.189473e+01
38 2.581837e+02 8.887816e-03 9.737683e+00 2.189549e+01
39 2.581926e+02 8.888001e-03 9.493983e+00 2.189624e+01
40 2.582015e+02 8.888185e-03 8.203207e+00 2.189700e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 39:: t: 2.582015e+02, dt: 8.888185e-03, time_elapsed: 5.261935e+01, rotational_time: 2.189700e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.866999e-01, ur: 5.901170e-02, ul: 5.905953e-02, vr: 1.018173e-01, vl: 1.013315e-01, dim: 0, ngrids: 41017, leafs: 35890, amr_boundaries: 16024
regridding
Regridded tree in 0.056595 seconds
rebalancing 40977 nodes with 35855 leaves
Rebalanced tree in 0.079601 seconds
forming tree connections
15952 amr boundaries
Formed tree in 5.337291 seconds
solving gravity
regrid done in 7.214414 seconds
---------------------------------------
dwd step...
41 2.582104e+02 8.888370e-03 8.424166e+00 2.189775e+01
diagnostics...
New Omega = 8.480585e-02
doing silo out...
TS 40:: t: 2.582104e+02, dt: 8.888370e-03, time_elapsed: 1.382538e+01, rotational_time: 2.189775e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.866856e-01, ur: 5.901395e-02, ul: 5.906201e-02, vr: 1.018303e-01, vl: 1.013407e-01, dim: 0, ngrids: 40977, leafs: 35855, amr_boundaries: 15952
Writing final.silo
Opening output stage 1 on locality 0
Opening output stage 1 on locality 2
Opening output stage 1 on locality 3
Opening output stage 1 on locality 4
Opening output stage 1 on locality 5
Opening output stage 1 on locality 7
Opening output stage 1 on locality 9
Opening output stage 1 on locality 6
Opening output stage 1 on locality 1
Opening output stage 1 on locality 8
Opening output stage 1 on locality 12
Opening output stage 1 on locality 10
Opening output stage 1 on locality 13
Opening output stage 1 on locality 11
Opening output stage 1 on locality 14
Opening output stage 1 on locality 15
Opening output stage 1 on locality 16
Opening output stage 1 on locality 17
Opening output stage 1 on locality 18
Opening output stage 1 on locality 19
Opening output stage 1 on locality 20
Opening output stage 1 on locality 23
Opening output stage 1 on locality 25
Opening output stage 1 on locality 26
Opening output stage 1 on locality 24
Opening output stage 1 on locality 22
Opening output stage 1 on locality 28
Opening output stage 1 on locality 27
Opening output stage 1 on locality 29
Opening output stage 1 on locality 30
Opening output stage 1 on locality 31
Opening output stage 1 on locality 33
Opening output stage 1 on locality 34
Opening output stage 1 on locality 32
Opening output stage 1 on locality 36
Opening output stage 1 on locality 35
Opening output stage 1 on locality 21
Opening output stage 1 on locality 37
Opening output stage 1 on locality 38
Opening output stage 1 on locality 39
Opening output stage 1 on locality 40
Opening output stage 1 on locality 43
Opening output stage 1 on locality 42
Opening output stage 1 on locality 41
Opening output stage 1 on locality 44
Opening output stage 1 on locality 45
Opening output stage 1 on locality 46
Opening output stage 1 on locality 47
Closing output stage 1 on locality 5
Closing output stage 1 on locality 3
Closing output stage 1 on locality 20
Closing output stage 1 on locality 43
Closing output stage 1 on locality 4
Closing output stage 1 on locality 2
Closing output stage 1 on locality 25
Closing output stage 1 on locality 26
Closing output stage 1 on locality 17
Closing output stage 1 on locality 27
Closing output stage 1 on locality 7
Closing output stage 1 on locality 21
Closing output stage 1 on locality 32
Closing output stage 1 on locality 8
Closing output stage 1 on locality 11
Closing output stage 1 on locality 46
Closing output stage 1 on locality 29
Closing output stage 1 on locality 37
Closing output stage 1 on locality 16
Closing output stage 1 on locality 34
Closing output stage 1 on locality 35
Closing output stage 1 on locality 28
Closing output stage 1 on locality 14
Closing output stage 1 on locality 45
Closing output stage 1 on locality 39
Closing output stage 1 on locality 40
Closing output stage 1 on locality 44
Closing output stage 1 on locality 22
Closing output stage 1 on locality 12
Closing output stage 1 on locality 31
Closing output stage 1 on locality 19
Closing output stage 1 on locality 41
Closing output stage 1 on locality 42
Closing output stage 1 on locality 38
Closing output stage 1 on locality 36
Closing output stage 1 on locality 24
Closing output stage 1 on locality 1
Closing output stage 1 on locality 30
Closing output stage 1 on locality 18
Closing output stage 1 on locality 10
Closing output stage 1 on locality 15
Closing output stage 1 on locality 13
Closing output stage 1 on locality 33
Closing output stage 1 on locality 6
Closing output stage 1 on locality 0
Closing output stage 1 on locality 47
Closing output stage 1 on locality 23
Closing output stage 1 on locality 9
Opening output stage 2 on locality 0
Opening output stage 2 on locality 1
Opening output stage 2 on locality 2
Opening output stage 2 on locality 3
Opening output stage 2 on locality 5
Opening output stage 2 on locality 4
Opening output stage 2 on locality 6
Opening output stage 2 on locality 7
Opening output stage 2 on locality 8
Opening output stage 2 on locality 10
Opening output stage 2 on locality 11
Opening output stage 2 on locality 14
Opening output stage 2 on locality 13
Opening output stage 2 on locality 15
Opening output stage 2 on locality 12
Opening output stage 2 on locality 17
Opening output stage 2 on locality 16
Opening output stage 2 on locality 18
Opening output stage 2 on locality 19
Opening output stage 2 on locality 21
Opening output stage 2 on locality 20
Opening output stage 2 on locality 23
Opening output stage 2 on locality 24
Opening output stage 2 on locality 25
Opening output stage 2 on locality 26
Opening output stage 2 on locality 27
Opening output stage 2 on locality 28
Opening output stage 2 on locality 29
Opening output stage 2 on locality 9
Opening output stage 2 on locality 30
Opening output stage 2 on locality 32
Opening output stage 2 on locality 31
Opening output stage 2 on locality 33
Opening output stage 2 on locality 34
Opening output stage 2 on locality 35
Opening output stage 2 on locality 36
Opening output stage 2 on locality 37
Opening output stage 2 on locality 39
Opening output stage 2 on locality 43
Opening output stage 2 on locality 38
Opening output stage 2 on locality 42
Opening output stage 2 on locality 44
Opening output stage 2 on locality 40
Opening output stage 2 on locality 45
Opening output stage 2 on locality 41
Opening output stage 2 on locality 46
Opening output stage 2 on locality 47
Opening output stage 2 on locality 22
Closing output stage 2 on locality 5
Closing output stage 2 on locality 4
Closing output stage 2 on locality 20
Closing output stage 2 on locality 7
Closing output stage 2 on locality 25
Closing output stage 2 on locality 3
Closing output stage 2 on locality 2
Closing output stage 2 on locality 21
Closing output stage 2 on locality 8
Closing output stage 2 on locality 17
Closing output stage 2 on locality 28
Closing output stage 2 on locality 11
Closing output stage 2 on locality 43
Closing output stage 2 on locality 26
Closing output stage 2 on locality 40
Closing output stage 2 on locality 1
Closing output stage 2 on locality 35
Closing output stage 2 on locality 32
Closing output stage 2 on locality 19
Closing output stage 2 on locality 29
Closing output stage 2 on locality 18
Closing output stage 2 on locality 14
Closing output stage 2 on locality 16
Closing output stage 2 on locality 45
Closing output stage 2 on locality 27
Closing output stage 2 on locality 42
Closing output stage 2 on locality 12
Closing output stage 2 on locality 33
Closing output stage 2 on locality 24
Closing output stage 2 on locality 36
Closing output stage 2 on locality 46
Closing output stage 2 on locality 15
Closing output stage 2 on locality 31
Closing output stage 2 on locality 10
Closing output stage 2 on locality 34
Closing output stage 2 on locality 13
Closing output stage 2 on locality 6
Closing output stage 2 on locality 44
Closing output stage 2 on locality 30
Closing output stage 2 on locality 23
Closing output stage 2 on locality 39
Closing output stage 2 on locality 41
Closing output stage 2 on locality 38
Closing output stage 2 on locality 9
Closing output stage 2 on locality 22
Closing output stage 2 on locality 47
Closing output stage 2 on locality 37
Closing output stage 2 on locality 0
Opening output stage 3 on locality 0
Opening output stage 3 on locality 3
Opening output stage 3 on locality 4
Opening output stage 3 on locality 2
Opening output stage 3 on locality 1
Opening output stage 3 on locality 7
Opening output stage 3 on locality 5
Opening output stage 3 on locality 6
Opening output stage 3 on locality 8
Opening output stage 3 on locality 11
Opening output stage 3 on locality 10
Opening output stage 3 on locality 12
Opening output stage 3 on locality 13
Opening output stage 3 on locality 14
Opening output stage 3 on locality 15
Opening output stage 3 on locality 16
Opening output stage 3 on locality 17
Opening output stage 3 on locality 18
Opening output stage 3 on locality 19
Opening output stage 3 on locality 20
Opening output stage 3 on locality 23
Opening output stage 3 on locality 24
Opening output stage 3 on locality 25
Opening output stage 3 on locality 21
Opening output stage 3 on locality 26
Opening output stage 3 on locality 22
Opening output stage 3 on locality 27
Opening output stage 3 on locality 29
Opening output stage 3 on locality 28
Opening output stage 3 on locality 32
Opening output stage 3 on locality 31
Opening output stage 3 on locality 33
Opening output stage 3 on locality 34
Opening output stage 3 on locality 35
Opening output stage 3 on locality 30
Opening output stage 3 on locality 36
Opening output stage 3 on locality 37
Opening output stage 3 on locality 38
Opening output stage 3 on locality 39
Opening output stage 3 on locality 42
Opening output stage 3 on locality 41
Opening output stage 3 on locality 44
Opening output stage 3 on locality 45
Opening output stage 3 on locality 40
Opening output stage 3 on locality 46
Opening output stage 3 on locality 43
Opening output stage 3 on locality 47
Opening output stage 3 on locality 9
Closing output stage 3 on locality 16
Closing output stage 3 on locality 44
Closing output stage 3 on locality 39
Closing output stage 3 on locality 21
Closing output stage 3 on locality 2
Closing output stage 3 on locality 8
Closing output stage 3 on locality 17
Closing output stage 3 on locality 1
Closing output stage 3 on locality 22
Closing output stage 3 on locality 46
Closing output stage 3 on locality 6
Closing output stage 3 on locality 10
Closing output stage 3 on locality 15
Closing output stage 3 on locality 4
Closing output stage 3 on locality 26
Closing output stage 3 on locality 43
Closing output stage 3 on locality 30
Closing output stage 3 on locality 3
Closing output stage 3 on locality 12
Closing output stage 3 on locality 29
Closing output stage 3 on locality 33
Closing output stage 3 on locality 13
Closing output stage 3 on locality 38
Closing output stage 3 on locality 35
Closing output stage 3 on locality 24
Closing output stage 3 on locality 28
Closing output stage 3 on locality 40
Closing output stage 3 on locality 47
Closing output stage 3 on locality 9
Closing output stage 3 on locality 45
Closing output stage 3 on locality 23
Closing output stage 3 on locality 37
Closing output stage 3 on locality 5
Closing output stage 3 on locality 19
Closing output stage 3 on locality 25
Closing output stage 3 on locality 14
Closing output stage 3 on locality 11
Closing output stage 3 on locality 27
Closing output stage 3 on locality 32
Closing output stage 3 on locality 34
Closing output stage 3 on locality 20
Closing output stage 3 on locality 31
Closing output stage 3 on locality 18
Closing output stage 3 on locality 0
Closing output stage 3 on locality 41
Closing output stage 3 on locality 7
Closing output stage 3 on locality 36
Closing output stage 3 on locality 42
Opening output stage 4 on locality 0
Writing 35855 total sub-grids
Closing output stage 4 on locality 0
Write took 6 seconds
...:
   Total: 388.088
   Computation: 296.119 (76.302 %)
   Regrid: 59.2906 (15.2776 %)
   Computation + Regrid: 355.41 (91.5796 %)
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Exiting...
Info: 4007490 items remaining on on the profiler_listener queue...
Elapsed time: 410.647 seconds
Total processes detected: 48
HW Threads detected on rank 0: 24
Worker Threads observed on rank 0: 11
Available CPU time on rank 0: 4517.12 seconds
Available CPU time on all ranks: 216822 seconds

Counter                                   : #samples | minimum |    mean  |  maximum |  stddev 
------------------------------------------------------------------------------------------------
                    1 Minute Load average :      409      1.000      8.892     11.970      3.846   
                           Bytes Received : 2.34e+06      0.000      0.000      0.000      0.000   
                               Bytes Sent : 2.35e+06    170.000   5922.434   2.19e+06   1.32e+04   
                              CPU Guest % :      410      0.000      0.000      0.000      0.000   
                           CPU I/O Wait % :      410      0.000      0.003      0.250      0.021   
                                CPU IRQ % :      410      0.000      0.000      0.000      0.000   
                               CPU Idle % :      410     47.683     52.808     73.350      2.859   
                               CPU Nice % :      410      0.000      0.000      0.000      0.000   
                              CPU Steal % :      410      0.000      0.000      0.000      0.000   
                             CPU System % :      410      0.000     17.392     36.967      9.694   
                               CPU User % :      410     12.406     29.794     51.608      9.149   
                           CPU soft IRQ % :      410      0.000      0.003      0.332      0.021   
                              DRAM Energy :      410      0.000      0.000      0.000      0.000   
                     GPU: Bytes Allocated :     1261      8.000   4.81e+05   1.03e+07   1.69e+06   
                         GPU: Bytes Freed :     1261      8.000   4.81e+05   1.03e+07   1.69e+06   
      GPU: Total Bytes Occupied on Device :     2522      0.000   2.92e+08   6.06e+08   1.87e+08   
        GPU: Total Bytes Occupied on Host :     1032   8.50e+04   3.64e+07   8.39e+07   2.56e+07   
        Host: Page-locked Bytes Allocated :     1032      8.000   8.13e+04   9.36e+05   1.82e+05   
            MPI_Irecv : BW (Bytes/second) : 1.25e+06    459.883   1.12e+09   1.15e+12   1.05e+10   
                        MPI_Irecv : Bytes : 1.25e+06      4.000   1.22e+04   1.05e+06   8.87e+04   
            MPI_Isend : BW (Bytes/second) : 1.31e+06    263.317   3.86e+09   6.62e+11   3.21e+10   
                        MPI_Isend : Bytes : 1.31e+06      4.000   1.08e+04   2.19e+06   8.24e+04   
                         Package-0 Energy :      410      0.000      0.000      0.000      0.000   
                           status:Threads :      411      5.000     25.949     26.000      1.035   
                         status:VmData kB :      411   8.86e+04   7.20e+06   1.08e+07   2.38e+06   
                          status:VmExe kB :      411    648.000    648.000    648.000      0.000   
                          status:VmHWM kB :      411   4.65e+04   6.30e+06   9.98e+06   2.45e+06   
                          status:VmLck kB :      411      0.000      0.000      0.000      0.000   
                          status:VmLib kB :      411   3.07e+05   3.07e+05   3.07e+05      0.000   
                          status:VmPTE kB :      411    432.000   1.56e+04   2.35e+04   5239.286   
                         status:VmPeak kB :      411   4.99e+05   1.74e+07   2.10e+07   2.57e+06   
                          status:VmPin kB :      411      0.000      0.000      0.000      0.000   
                          status:VmRSS kB :      411   4.65e+04   6.26e+06   9.98e+06   2.44e+06   
                         status:VmSize kB :      411   4.99e+05   1.74e+07   2.10e+07   2.57e+06   
                          status:VmStk kB :      411    164.000    164.000    164.000      0.000   
                         status:VmSwap kB :      411      0.000      0.000      0.000      0.000   
        status:nonvoluntary_ctxt_switches :      411     53.000     57.988     58.000      0.246   
           status:voluntary_ctxt_switches :      411   1627.000   4059.068   4065.000    120.111   
------------------------------------------------------------------------------------------------

GPU Timers                                           : #calls  |    mean  |   total  |  % total  
------------------------------------------------------------------------------------------------
GPU: reconstruct_cuda_kernel_no_amc(double, int, ... :    91755      0.001     46.764     11.388
GPU: octotiger::fmm::monopole_interactions::cuda_... :   192471      0.000     31.082      7.569
GPU: octotiger::fmm::monopole_interactions::cuda_... :   175392      0.000     27.045      6.586
GPU: flux_cuda_kernel(double const*, double const... :    91755      0.000     19.547      4.760
                                    GPU: Memcpy HtoD : 1.64e+06      0.000     10.546      2.568
GPU: octotiger::fmm::monopole_interactions::cuda_... :   192461      0.000      7.058      1.719
                                    GPU: Memcpy DtoH :   642135      0.000      4.015      0.978
GPU: octotiger::fmm::multipole_interactions::cuda... :    14580      0.000      3.115      0.759
GPU: octotiger::fmm::multipole_interactions::cuda... :    13284      0.000      2.574      0.627
GPU: octotiger::fmm::multipole_interactions::cuda... :    28122      0.000      1.260      0.307
GPU: octotiger::fmm::monopole_interactions::cuda_... :   192461      0.000      1.133      0.276
                              GPU: Event Synchronize :   404093      0.000      1.109      0.270
    GPU: discs_phase2(double*, double*, double, int) :    91755      0.000      0.855      0.208
GPU: hydro_pre_recon_cuda(double*, double, bool, ... :    91755      0.000      0.598      0.146
GPU: octotiger::fmm::multipole_interactions::cuda... :    14715      0.000      0.371      0.090
GPU: discs_phase1(double*, double*, double, doubl... :    91755      0.000      0.259      0.063
                                         GPU: Memset :    39817      0.000      0.054      0.013
GPU: octotiger::fmm::multipole_interactions::cuda... :      135      0.000      0.016      0.004
GPU: octotiger::fmm::multipole_interactions::cuda... :      123      0.000      0.015      0.004
------------------------------------------------------------------------------------------------

CPU Timers                                           : #calls  |  #yields |    mean  |   total  |  % total  
-----------------------------------------------------------------------------------------------------------
                                           APEX MAIN :        1          0    410.647    410.647    100.000
node_server::collect_hydro_boundaries::set_hydro_... : 4.64e+06   4.33e+06      0.000   1001.693    --n/a--
                                            MPI_Test : 1.65e+08          0      0.000    790.697    --n/a--
                                     schedule_parcel : 1.89e+06      19124      0.000    433.704    --n/a--
        node_server::nonrefined_step::compute_fluxes :        1   1.11e+06    306.494    306.494     74.637
                                           MPI_Isend : 1.31e+06          0      0.000    206.722     50.340
         all_hydro_bounds::send_hydro_amr_boundaries :   134651     350904      0.001    179.767     43.776
          all_hydro_bounds::collect_hydro_boundaries :        1   4.96e+06    169.814    169.814     41.353
                                           MPI_Irecv : 1.25e+06          0      0.000    154.671     37.665
         timestep_driver_descend::set_local_timestep :        1     383934    134.938    134.938     32.860
                    cuda_hydro_solver::convert_input :        1     184442     57.509     57.509     14.004
                                cudaMemcpyAsync_ptsz : 1.36e+06          0      0.000     54.238     13.208
                                    cudaLaunchKernel : 1.28e+06          0      0.000     37.872      9.222
collect_hydro_boundaries::complete_hydro_amr_boun... :        1     178686     36.648     36.648      8.925
                      run_on_completed_on_new_thread :   183497          0      0.000     35.081      8.543
                                               async :   183526      14400      0.000     32.414      7.893
node_server::compute_fmm::gather_from::child_grav... :   224976     206413      0.000     23.561      5.738
                                       cudaSetDevice : 3.60e+06          0      0.000     23.168      5.642
                   cuda_hydro_solver::convert_output :    91755          0      0.000     22.975      5.595
                           solve_gravity_action_type :    10247      77759      0.002     21.224      5.168
                                      cudaEventQuery : 4.34e+06          0      0.000     17.621      4.291
node_server::exchange_flux_corrections::set_flux_... :   102324      94121      0.000     16.965      4.131
                                     cudaMemcpyAsync :   917550          0      0.000     16.330      3.977
        node_server::exchange_flux_corrections::sync :    91755      85402      0.000     15.790      3.845
    all_hydro_bounds::exchange_interlevel_hydro_data :        1     231024      9.331      9.331      2.272
                node_server::nonrefined_step::update :    30585          0      0.000      8.649      2.106
                                     cudaEventRecord :   404093          0      0.000      8.115      1.976
                               form_tree_action_type :     8539      53121      0.000      4.087      0.995
                    force_nodes_to_exist_action_type :     8951      30950      0.000      3.785      0.922
                        node_server::form_tree::sync :    37446      35909      0.000      3.393      0.826
               diagnostics::return_child_diagnostics :     3924      13802      0.001      2.717      0.662
                          regrid_scatter_action_type :     8539      49230      0.000      2.517      0.613
                           regrid_gather_action_type :     8524       3035      0.000      2.300      0.560
                                cudaMemsetAsync_ptsz :    39817          0      0.000      1.904      0.464
                                   cuda_hydro_solver :        1     175312      1.853      1.853      0.451
                                    step_action_type :     7685        346      0.000      1.513      0.368
                                     background_work :     5165       5221      0.000      0.760      0.185
                                            hpx_main :      873        963      0.001      0.726      0.177
                    check_for_refinement_action_type :        1       7769      0.448      0.448      0.109
                                   initialize_action :        1          0      0.382      0.382      0.093
                                node_client::get_ptr :     2457       2138      0.000      0.337      0.082
                                          run_helper :        1        288      0.300      0.300      0.073
                                output_stage1_action :      746       1600      0.000      0.268      0.065
                            local_step::execute_step :        1      67732      0.218      0.218      0.053
                             diagnostics_action_type :        1      30739      0.202      0.202      0.049
                           cudaStreamCreateWithFlags :      128          0      0.001      0.175      0.043
                            cudaEventCreateWithFlags :      128          0      0.001      0.172      0.042
                              cleanup_buffers_action :        1          0      0.102      0.102      0.025
                                          cudaMalloc :     1261          0      0.000      0.096      0.023
           primary_namespace_decrement_credit_action :     1184         54      0.000      0.087      0.021
                                      cudaMallocHost :     1032          0      0.000      0.078      0.019
                      primary_namespace_route_action :      441        906      0.000      0.073      0.018
Info: 2750321 items remaining on on the profiler_listener queue...Info: 2749796 items remaining on on the profiler_listener queue...Info: 2758521 items remaining on on the profiler_listener queue...Info: 2756470 items remaining on on the profiler_listener queue...Info: 2831756 items remaining on on the profiler_listener queue...Info: 2836365 items remaining on on the profiler_listener queue...Info: 2821440 items remaining on on the profiler_listener queue...Info: 2836262 items remaining on on the profiler_listener queue...Info: 2862276 items remaining on on the profiler_listener queue...Info: 2941120 items remaining on on the profiler_listener queue...Info: 2795539 items remaining on on the profiler_listener queue...Info: 2996960 items remaining on on the profiler_listener queue...Info: 2931281 items remaining on on the profiler_listener queue...Info: 2925110 items remaining on on the profiler_listener queue...Info: 2909830 items remaining on on the profiler_listener queue...Info: 3010653 items remaining on on the profiler_listener queue...Info: 3081345 items remaining on on the profiler_listener queue...Info: 3097736 items remaining on on the profiler_listener queue...Info: 2977443 items remaining on on the profiler_listener queue...Info: 3030973 items remaining on on the profiler_listener queue...Info: 3052256 items remaining on on the profiler_listener queue...Info: 3138339 items remaining on on the profiler_listener queue...Info: 3040756 items remaining on on the profiler_listener queue...Info: 3100181 items remaining on on the profiler_listener queue...Info: 3128624 items remaining on on the profiler_listener queue...Info: 3166200 items remaining on on the profiler_listener queue...Info: 3270902 items remaining on on the profiler_listener queue...Info: 3065579 items remaining on on the profiler_listener queue...Info: 3074627 items remaining on on the profiler_listener queue...Info: 3313515 items remaining on on the profiler_listener queue...Info: 3413140 items remaining on on the profiler_listener queue...Info: 3333179 items remaining on on the profiler_listener queue...Info: 3546651 items remaining on on the profiler_listener queue...Info: 3331280 items remaining on on the profiler_listener queue...Info: 3472539 items remaining on on the profiler_listener queue...Info: 3437389 items remaining on on the profiler_listener queue...Info: 3441591 items remaining on on the profiler_listener queue...                                            cudaFree :     1261          0      0.000      0.056      0.014
              component_namespace_bind_prefix_action :     1222        836      0.000      0.054      0.013
                component_namespace_bind_name_action :     1034        688      0.000      0.045      0.011
                                        cudaFreeHost :     1032          0      0.000      0.039      0.010
                             cudaGetDeviceProperties :      128          0      0.000      0.014      0.003
                                output_stage2_action :        1        854      0.009      0.009      0.002
N3hpx10components6server23create_component_action... :       15         13      0.001      0.009      0.002
                        symbol_namespace_bind_action :       94         53      0.000      0.005      0.001
                                    kill_action_type :       16          0      0.000      0.005      0.001
                    symbol_namespace_on_event_action :       47         65      0.000      0.004      0.001
           primary_namespace_increment_credit_action :       45         21      0.000      0.003      0.001
                              load_components_action :        1          0      0.003      0.003      0.001
                                 shutdown_all_action :        1       2047      0.003      0.003      0.001
                            update_agas_cache_action :      232          1      0.000      0.001      0.000
                         broadcast_initialize_action :        1         10      0.001      0.001      0.000
                                   cudaStreamDestroy :      128          0      0.000      0.001      0.000
                                   load_close_action :        1          0      0.001      0.001      0.000
                                  cudaMemcpyToSymbol :        4          0      0.000      0.001      0.000
                                output_stage3_action :        1          1      0.000      0.000      0.000
                         dijkstra_termination_action :        2          2      0.000      0.000      0.000
                       call_startup_functions_action :        2          0      0.000      0.000      0.000
                                    load_open_action :        1          2      0.000      0.000      0.000
                   primary_namespace_colocate_action :        1          0      0.000      0.000      0.000
                                          cudaMemcpy :        1          0      0.000      0.000      0.000
                           parcelhandler::put_parcel :        2          2      0.000      0.000      0.000
-----------------------------------------------------------------------------------------------------------

                                           APEX Idle :                       2.13e+05     98.154
------------------------------------------------------------------------------------------------
                                        Total timers : 191.696.884
Info: 3610157 items remaining on on the profiler_listener queue...Info: 3603353 items remaining on on the profiler_listener queue...Info: 3393200 items remaining on on the profiler_listener queue...Info: 3670452 items remaining on on the profiler_listener queue...Info: 3460875 items remaining on on the profiler_listener queue...Info: 3580178 items remaining on on the profiler_listener queue...Info: 3525739 items remaining on on the profiler_listener queue...Info: 3788628 items remaining on on the profiler_listener queue...Info: 3935460 items remaining on on the profiler_listener queue...Info: 3834533 items remaining on on the profiler_listener queue...
Beginning run with without work aggregation and with local hydro communication optimization...




          ___       _      _____ _                 
         / _ \  ___| |_ __|_   _(_) __ _  ___ _ __ 
        | | | |/ __| __/ _ \| | | |/ _` |/ _ \ '__|
        | |_| | (__| || (_) | | | | (_| |  __/ |   
         \___/ \___|\__\___/|_| |_|\__, |\___|_|   
      _                            |___/           
     (_)
              _ __..-;''`-
      O   (`/' ` |  \ \ \ \-.
       o /'`\ \   |  \ | \|  \
        /<7' ;  \ \  | ; ||/ `'.
       /  _.-, `,-\,__| ' ' . `'.
       `-`  f/ ;       \        \             ___.--,
           `~-'_.._     |  -~    |     _.---'`__.-( (_.
        __.--'`_.. '.__.\    '--. \_.-' ,.--'`     `""`
       ( ,.--'`   ',__ /./;   ;, '.__.'`    __
       _`) )  .---.__.' / |   |\   \__..--""  """--.,_
      `---' .'.''-._.-'`_./  /\ '.  \ _.-~~~````~~~-._`-.__.'
            | |  .' _.-' |  |  \  \  '.               `~---`
             \ \/ .'     \  \   '. '-._)
              \/ /        \  \    `=.__`~-.
              / /\         `) )    / / `"".`\
        , _.-'.'\ \        / /    ( (     / /
         `--~`   ) )    .-'.'      '.'.  | (
                (/`    ( (`          ) )  '-;
                 `      '-;         (-'





    
###########################################################
Compiled for AVX2 SIMD architectures.
###########################################################
Running
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
atomic_number=2.000000,1.099400,2.000000,1.099400,1.000000,
atomic_mass=4.002600,1.296900,4.002600,1.296900,1.007900,
X=0.000000,0.706800,0.000000,0.706800,1.000000,
Z=0.000000,0.018100,0.000000,0.018100,0.000000,
accretor_refine = 0
amrbnd_order = 1
bench = F
cdisc_detect = F
cfl = 4.000000e-01
clight_retard = 1.000000e+00
config_file = v1309.ini
core_refine = T
correct_am_grav = T
correct_am_hydro = F
code_to_cm = 6.960000e+10
code_to_g = 1.990000e+33
code_to_s = 1.593456e+03
data_dir = ./
disable_output = F
driving_rate = 1.000000e-02
driving_time = 1.500000e+00
dt_max = 1.000000e+00
donor_refine = 0
dual_energy_sw1 = 1.000000e-03
dual_energy_sw2 = 1.000000e-01
eblast0 = 1.000000e+00
eos = IDEAL
entropy_driving_rate = 0.000000e+00
entropy_driving_time = 0.000000e+00
future_wait_time = -1
grad_rho_refine = -1.000000e+00
hard_dt = -1.000000e+00
hydro = T
inflow_bc = F
input_file = 
min_level = 1
max_level = 9
n_species = 5
ngrids = -1
omega = 8.480585e-02
output_dt = 1.000000e-02
output_filename = 
problem = DWD
rad_implicit = T
radiation = F
refinement_floor = 1.000000e-06
reflect_bc = F
restart_filename = X.348.silo
rotating_star_amr = F
rotating_star_x = 0.000000e+00
scf_output_frequency = 5
silo_num_groups = 48
stop_step = 40
stop_time = 1.797693e+308
theta = 3.400000e-01
unigrid = F
v1309 = T
idle_rates = F
xscale = 3.125000e+01
cuda_number_gpus = 1
cuda_streams_per_gpu = 128
cuda_buffer_capacity = 1024
max_executor_slices = 1
amr_boundary_kernel_type = AMR_OPTIMIZED
root_node_on_device = T
optimize_local_communication = T
multipole_device_kernel_type = CUDA
multipole_host_kernel_type = DEVICE_ONLY
monopole_device_kernel_type = CUDA
monopole_host_kernel_type = DEVICE_ONLY
hydro_device_kernel_type = CUDA
hydro_host_kernel_type = DEVICE_ONLY
Normalized constants 222
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
SCF option file "scf.init" not found - using defaults
Initialize executors and masks...
Registering HPX CUDA polling...
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Stencils initialized!
Starting to compute ilist...
Initialize problem...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Initialize problem...
Stencils initialized!
Initialize problem...
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Stencils initialized!
Initialize problem...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Stencils initialized!
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Initialize problem...
Stencils initialized!
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Stencils initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Initialize problem...
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Stencils initialized!
Initialize problem...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Stencils initialized!
Initialize problem...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Stencils initialized!
Initialize problem...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
Normalized constants 222
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
Initializing cell_geometry 3 8 14
Reading X.348.silo
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Read took 6 seconds
-----------------------------------------------
regridding
Regridded tree in 0.014336 seconds
rebalancing 41033 nodes with 35904 leaves
Rebalanced tree in 0.011970 seconds
forming tree connections
16072 amr boundaries
Formed tree in 4.287473 seconds
solving gravity
regrid done in 4.703060 seconds
---------------------------------------
Normalized constants 222
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
Starting run...
Solving gravity
-----------------------------------------------
checking for refinement
regridding
Regridded tree in 0.016033 seconds
rebalancing 41033 nodes with 35904 leaves
Rebalanced tree in 0.018971 seconds
forming tree connections
16072 amr boundaries
Formed tree in 4.555625 seconds
solving gravity
regrid done in 5.247983 seconds
---------------------------------------
OMEGA = 8.480585e-02, output_dt = 1.000000e-02
3.480218e+00 1.000000e-02
dwd step...
1 2.578550e+02 8.881068e-03 3.231330e+00 2.186761e+01
2 2.578639e+02 8.881248e-03 3.418453e+00 2.186836e+01
3 2.578727e+02 8.881429e-03 3.755348e+00 2.186912e+01
4 2.578816e+02 8.881609e-03 5.520690e+00 2.186987e+01
5 2.578905e+02 8.881790e-03 7.296408e+00 2.187062e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 4:: t: 2.578905e+02, dt: 8.881790e-03, time_elapsed: 2.518892e+01, rotational_time: 2.187062e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.871944e-01, ur: 5.893475e-02, ul: 5.897406e-02, vr: 1.013769e-01, vl: 1.010176e-01, dim: 0, ngrids: 41033, leafs: 35904, amr_boundaries: 16072
regridding
Regridded tree in 0.034690 seconds
rebalancing 41033 nodes with 35904 leaves
Rebalanced tree in 0.141247 seconds
forming tree connections
16072 amr boundaries
Formed tree in 4.758231 seconds
solving gravity
regrid done in 6.567567 seconds
---------------------------------------
dwd step...
6 2.578994e+02 8.881969e-03 4.113819e+00 2.187138e+01
7 2.579083e+02 8.882149e-03 4.969895e+00 2.187213e+01
8 2.579172e+02 8.882328e-03 4.904372e+00 2.187288e+01
9 2.579260e+02 8.882507e-03 4.798860e+00 2.187364e+01
10 2.579349e+02 8.882686e-03 4.408147e+00 2.187439e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 9:: t: 2.579349e+02, dt: 8.882686e-03, time_elapsed: 2.500537e+01, rotational_time: 2.187439e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.871250e-01, ur: 5.894561e-02, ul: 5.898627e-02, vr: 1.014403e-01, vl: 1.010646e-01, dim: 0, ngrids: 41033, leafs: 35904, amr_boundaries: 16072
regridding
Regridded tree in 0.041554 seconds
rebalancing 41025 nodes with 35897 leaves
Rebalanced tree in 0.057659 seconds
forming tree connections
16048 amr boundaries
Formed tree in 4.821780 seconds
solving gravity
regrid done in 5.986429 seconds
---------------------------------------
dwd step...
11 2.579438e+02 8.882865e-03 4.889190e+00 2.187514e+01
12 2.579527e+02 8.883045e-03 4.918553e+00 2.187590e+01
13 2.579616e+02 8.883225e-03 5.042936e+00 2.187665e+01
14 2.579704e+02 8.883406e-03 5.392013e+00 2.187740e+01
15 2.579793e+02 8.883588e-03 5.620889e+00 2.187816e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 14:: t: 2.579793e+02, dt: 8.883588e-03, time_elapsed: 2.810885e+01, rotational_time: 2.187816e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.870552e-01, ur: 5.895649e-02, ul: 5.899845e-02, vr: 1.015029e-01, vl: 1.011089e-01, dim: 0, ngrids: 41025, leafs: 35897, amr_boundaries: 16048
regridding
Regridded tree in 0.051495 seconds
rebalancing 41001 nodes with 35876 leaves
Rebalanced tree in 0.063125 seconds
forming tree connections
16048 amr boundaries
Formed tree in 4.965463 seconds
solving gravity
regrid done in 6.578520 seconds
---------------------------------------
dwd step...
16 2.579882e+02 8.884796e-03 6.638865e+00 2.187891e+01
17 2.579971e+02 8.883954e-03 6.454620e+00 2.187966e+01
18 2.580060e+02 8.884137e-03 5.666745e+00 2.188042e+01
19 2.580149e+02 8.884320e-03 5.715902e+00 2.188117e+01
20 2.580238e+02 8.884504e-03 5.807645e+00 2.188192e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 19:: t: 2.580238e+02, dt: 8.884504e-03, time_elapsed: 3.272787e+01, rotational_time: 2.188192e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.869844e-01, ur: 5.896734e-02, ul: 5.901055e-02, vr: 1.015654e-01, vl: 1.011531e-01, dim: 0, ngrids: 41001, leafs: 35876, amr_boundaries: 16048
regridding
Regridded tree in 0.046512 seconds
rebalancing 41009 nodes with 35883 leaves
Rebalanced tree in 0.069161 seconds
forming tree connections
16040 amr boundaries
Formed tree in 4.980171 seconds
solving gravity
regrid done in 6.267480 seconds
---------------------------------------
dwd step...
21 2.580326e+02 8.884687e-03 6.125680e+00 2.188268e+01
22 2.580415e+02 8.884870e-03 5.991283e+00 2.188343e+01
23 2.580504e+02 8.885054e-03 5.474799e+00 2.188418e+01
24 2.580593e+02 8.885237e-03 5.700756e+00 2.188494e+01
25 2.580682e+02 8.885420e-03 5.413190e+00 2.188569e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 24:: t: 2.580682e+02, dt: 8.885420e-03, time_elapsed: 3.129762e+01, rotational_time: 2.188569e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.869136e-01, ur: 5.897835e-02, ul: 5.902281e-02, vr: 1.016283e-01, vl: 1.011977e-01, dim: 0, ngrids: 41009, leafs: 35883, amr_boundaries: 16040
regridding
Regridded tree in 0.062716 seconds
rebalancing 40993 nodes with 35869 leaves
Rebalanced tree in 0.071768 seconds
forming tree connections
16024 amr boundaries
Formed tree in 4.907040 seconds
solving gravity
regrid done in 6.318707 seconds
---------------------------------------
dwd step...
26 2.580771e+02 8.885603e-03 5.931394e+00 2.188644e+01
27 2.580860e+02 8.885787e-03 5.736046e+00 2.188720e+01
28 2.580948e+02 8.885972e-03 5.600222e+00 2.188795e+01
29 2.581037e+02 8.886157e-03 6.058135e+00 2.188870e+01
30 2.581126e+02 8.886342e-03 6.377426e+00 2.188946e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 29:: t: 2.581126e+02, dt: 8.886342e-03, time_elapsed: 3.233993e+01, rotational_time: 2.188946e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.868423e-01, ur: 5.898948e-02, ul: 5.903516e-02, vr: 1.016916e-01, vl: 1.012424e-01, dim: 0, ngrids: 40993, leafs: 35869, amr_boundaries: 16024
regridding
Regridded tree in 0.053233 seconds
rebalancing 41017 nodes with 35890 leaves
Rebalanced tree in 0.077538 seconds
forming tree connections
16024 amr boundaries
Formed tree in 5.346240 seconds
solving gravity
regrid done in 6.840945 seconds
---------------------------------------
dwd step...
31 2.581215e+02 8.886526e-03 6.817884e+00 2.189021e+01
32 2.581304e+02 8.886711e-03 7.643802e+00 2.189097e+01
33 2.581393e+02 8.886895e-03 7.332270e+00 2.189172e+01
34 2.581482e+02 8.887080e-03 7.634293e+00 2.189247e+01
35 2.581570e+02 8.887264e-03 8.220364e+00 2.189323e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 34:: t: 2.581570e+02, dt: 8.887264e-03, time_elapsed: 4.051483e+01, rotational_time: 2.189323e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.867710e-01, ur: 5.900059e-02, ul: 5.904730e-02, vr: 1.017539e-01, vl: 1.012867e-01, dim: 0, ngrids: 41017, leafs: 35890, amr_boundaries: 16024
regridding
Regridded tree in 0.061235 seconds
rebalancing 41017 nodes with 35890 leaves
Rebalanced tree in 0.077272 seconds
forming tree connections
16024 amr boundaries
Formed tree in 4.898941 seconds
solving gravity
regrid done in 6.376282 seconds
---------------------------------------
dwd step...
36 2.581659e+02 8.887448e-03 9.572227e+00 2.189398e+01
37 2.581748e+02 8.887632e-03 7.117939e+00 2.189473e+01
38 2.581837e+02 8.887816e-03 6.835555e+00 2.189549e+01
39 2.581926e+02 8.888001e-03 9.588156e+00 2.189624e+01
40 2.582015e+02 8.888185e-03 6.831906e+00 2.189700e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 39:: t: 2.582015e+02, dt: 8.888185e-03, time_elapsed: 4.295568e+01, rotational_time: 2.189700e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.866999e-01, ur: 5.901170e-02, ul: 5.905953e-02, vr: 1.018173e-01, vl: 1.013315e-01, dim: 0, ngrids: 41017, leafs: 35890, amr_boundaries: 16024
regridding
Regridded tree in 0.059534 seconds
rebalancing 40977 nodes with 35855 leaves
Rebalanced tree in 0.068719 seconds
forming tree connections
15952 amr boundaries
Formed tree in 5.192970 seconds
solving gravity
regrid done in 6.729712 seconds
---------------------------------------
dwd step...
41 2.582104e+02 8.888370e-03 7.354458e+00 2.189775e+01
diagnostics...
New Omega = 8.480585e-02
doing silo out...
TS 40:: t: 2.582104e+02, dt: 8.888370e-03, time_elapsed: 1.035117e+01, rotational_time: 2.189775e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.866856e-01, ur: 5.901395e-02, ul: 5.906201e-02, vr: 1.018303e-01, vl: 1.013407e-01, dim: 0, ngrids: 40977, leafs: 35855, amr_boundaries: 15952
Writing final.silo
Opening output stage 1 on locality 0
Opening output stage 1 on locality 3
Opening output stage 1 on locality 2
Opening output stage 1 on locality 4
Opening output stage 1 on locality 5
Opening output stage 1 on locality 1
Opening output stage 1 on locality 6
Opening output stage 1 on locality 7
Opening output stage 1 on locality 8
Opening output stage 1 on locality 9
Opening output stage 1 on locality 11
Opening output stage 1 on locality 10
Opening output stage 1 on locality 12
Opening output stage 1 on locality 13
Opening output stage 1 on locality 14
Opening output stage 1 on locality 15
Opening output stage 1 on locality 18
Opening output stage 1 on locality 17
Opening output stage 1 on locality 19
Opening output stage 1 on locality 20
Opening output stage 1 on locality 21
Opening output stage 1 on locality 23
Opening output stage 1 on locality 22
Opening output stage 1 on locality 24
Opening output stage 1 on locality 25
Opening output stage 1 on locality 26
Opening output stage 1 on locality 27
Opening output stage 1 on locality 28
Opening output stage 1 on locality 16
Opening output stage 1 on locality 29
Opening output stage 1 on locality 30
Opening output stage 1 on locality 32
Opening output stage 1 on locality 31
Opening output stage 1 on locality 33
Opening output stage 1 on locality 34
Opening output stage 1 on locality 35
Opening output stage 1 on locality 36
Opening output stage 1 on locality 37
Opening output stage 1 on locality 38
Opening output stage 1 on locality 40
Opening output stage 1 on locality 39
Opening output stage 1 on locality 41
Opening output stage 1 on locality 44
Opening output stage 1 on locality 42
Opening output stage 1 on locality 45
Opening output stage 1 on locality 47
Opening output stage 1 on locality 43
Opening output stage 1 on locality 46
Closing output stage 1 on locality 5
Closing output stage 1 on locality 3
Closing output stage 1 on locality 25
Closing output stage 1 on locality 27
Closing output stage 1 on locality 43
Closing output stage 1 on locality 2
Closing output stage 1 on locality 37
Closing output stage 1 on locality 17
Closing output stage 1 on locality 14
Closing output stage 1 on locality 46
Closing output stage 1 on locality 26
Closing output stage 1 on locality 4
Closing output stage 1 on locality 35
Closing output stage 1 on locality 29
Closing output stage 1 on locality 21
Closing output stage 1 on locality 39
Closing output stage 1 on locality 45
Closing output stage 1 on locality 16
Closing output stage 1 on locality 11
Closing output stage 1 on locality 34
Closing output stage 1 on locality 28
Closing output stage 1 on locality 7
Closing output stage 1 on locality 19
Closing output stage 1 on locality 40
Closing output stage 1 on locality 20
Closing output stage 1 on locality 22
Closing output stage 1 on locality 44
Closing output stage 1 on locality 36
Closing output stage 1 on locality 8
Closing output stage 1 on locality 12
Closing output stage 1 on locality 10
Closing output stage 1 on locality 9
Closing output stage 1 on locality 23
Closing output stage 1 on locality 32
Closing output stage 1 on locality 6
Closing output stage 1 on locality 38
Closing output stage 1 on locality 47
Closing output stage 1 on locality 24
Closing output stage 1 on locality 30
Closing output stage 1 on locality 33
Closing output stage 1 on locality 1
Closing output stage 1 on locality 31
Closing output stage 1 on locality 15
Closing output stage 1 on locality 13
Closing output stage 1 on locality 41
Closing output stage 1 on locality 18
Closing output stage 1 on locality 0
Closing output stage 1 on locality 42
Opening output stage 2 on locality 0
Opening output stage 2 on locality 1
Opening output stage 2 on locality 3
Opening output stage 2 on locality 2
Opening output stage 2 on locality 4
Opening output stage 2 on locality 6
Opening output stage 2 on locality 5
Opening output stage 2 on locality 7
Opening output stage 2 on locality 8
Opening output stage 2 on locality 10
Opening output stage 2 on locality 11
Opening output stage 2 on locality 9
Opening output stage 2 on locality 12
Opening output stage 2 on locality 17
Opening output stage 2 on locality 16
Opening output stage 2 on locality 15
Opening output stage 2 on locality 13
Opening output stage 2 on locality 21
Opening output stage 2 on locality 14
Opening output stage 2 on locality 18
Opening output stage 2 on locality 19
Opening output stage 2 on locality 20
Opening output stage 2 on locality 22
Opening output stage 2 on locality 24
Opening output stage 2 on locality 25
Opening output stage 2 on locality 23
Opening output stage 2 on locality 27
Opening output stage 2 on locality 26
Opening output stage 2 on locality 29
Opening output stage 2 on locality 28
Opening output stage 2 on locality 30
Opening output stage 2 on locality 31
Opening output stage 2 on locality 32
Opening output stage 2 on locality 33
Opening output stage 2 on locality 35
Opening output stage 2 on locality 38
Opening output stage 2 on locality 36
Opening output stage 2 on locality 34
Opening output stage 2 on locality 37
Opening output stage 2 on locality 40
Opening output stage 2 on locality 41
Opening output stage 2 on locality 39
Opening output stage 2 on locality 43
Opening output stage 2 on locality 42
Opening output stage 2 on locality 44
Opening output stage 2 on locality 45
Opening output stage 2 on locality 47
Opening output stage 2 on locality 46
Closing output stage 2 on locality 5
Closing output stage 2 on locality 3
Closing output stage 2 on locality 17
Closing output stage 2 on locality 4
Closing output stage 2 on locality 27
Closing output stage 2 on locality 25
Closing output stage 2 on locality 7
Closing output stage 2 on locality 43
Closing output stage 2 on locality 22
Closing output stage 2 on locality 42
Closing output stage 2 on locality 24
Closing output stage 2 on locality 8
Closing output stage 2 on locality 14
Closing output stage 2 on locality 40
Closing output stage 2 on locality 19
Closing output stage 2 on locality 6
Closing output stage 2 on locality 39
Closing output stage 2 on locality 28
Closing output stage 2 on locality 29
Closing output stage 2 on locality 2
Closing output stage 2 on locality 34
Closing output stage 2 on locality 26
Closing output stage 2 on locality 16
Closing output stage 2 on locality 36
Closing output stage 2 on locality 21
Closing output stage 2 on locality 45
Closing output stage 2 on locality 41
Closing output stage 2 on locality 35
Closing output stage 2 on locality 12
Closing output stage 2 on locality 15
Closing output stage 2 on locality 46
Closing output stage 2 on locality 10
Closing output stage 2 on locality 33
Closing output stage 2 on locality 37
Closing output stage 2 on locality 23
Closing output stage 2 on locality 47
Closing output stage 2 on locality 38
Closing output stage 2 on locality 9
Closing output stage 2 on locality 13
Closing output stage 2 on locality 20
Closing output stage 2 on locality 18
Closing output stage 2 on locality 11
Closing output stage 2 on locality 31
Closing output stage 2 on locality 30
Closing output stage 2 on locality 44
Closing output stage 2 on locality 1
Closing output stage 2 on locality 32
Closing output stage 2 on locality 0
Opening output stage 3 on locality 0
Opening output stage 3 on locality 1
Opening output stage 3 on locality 3
Opening output stage 3 on locality 2
Opening output stage 3 on locality 6
Opening output stage 3 on locality 4
Opening output stage 3 on locality 5
Opening output stage 3 on locality 7
Opening output stage 3 on locality 8
Opening output stage 3 on locality 11
Opening output stage 3 on locality 9
Opening output stage 3 on locality 10
Opening output stage 3 on locality 13
Opening output stage 3 on locality 14
Opening output stage 3 on locality 12
Opening output stage 3 on locality 15
Opening output stage 3 on locality 17
Opening output stage 3 on locality 16
Opening output stage 3 on locality 18
Opening output stage 3 on locality 19
Opening output stage 3 on locality 20
Opening output stage 3 on locality 21
Opening output stage 3 on locality 23
Opening output stage 3 on locality 22
Opening output stage 3 on locality 26
Opening output stage 3 on locality 25
Opening output stage 3 on locality 24
Opening output stage 3 on locality 27
Opening output stage 3 on locality 28
Opening output stage 3 on locality 32
Opening output stage 3 on locality 29
Opening output stage 3 on locality 31
Opening output stage 3 on locality 33
Opening output stage 3 on locality 30
Opening output stage 3 on locality 34
Opening output stage 3 on locality 35
Opening output stage 3 on locality 36
Opening output stage 3 on locality 37
Opening output stage 3 on locality 40
Opening output stage 3 on locality 41
Opening output stage 3 on locality 39
Opening output stage 3 on locality 38
Opening output stage 3 on locality 43
Opening output stage 3 on locality 42
Opening output stage 3 on locality 44
Opening output stage 3 on locality 45
Opening output stage 3 on locality 47
Opening output stage 3 on locality 46
Closing output stage 3 on locality 13
Closing output stage 3 on locality 45
Closing output stage 3 on locality 16
Closing output stage 3 on locality 11
Closing output stage 3 on locality 44
Closing output stage 3 on locality 20
Closing output stage 3 on locality 10
Closing output stage 3 on locality 27
Closing output stage 3 on locality 9
Closing output stage 3 on locality 36
Closing output stage 3 on locality 21
Closing output stage 3 on locality 2
Closing output stage 3 on locality 26
Closing output stage 3 on locality 8
Closing output stage 3 on locality 31
Closing output stage 3 on locality 1
Closing output stage 3 on locality 19
Closing output stage 3 on locality 18
Closing output stage 3 on locality 38
Closing output stage 3 on locality 43
Closing output stage 3 on locality 4
Closing output stage 3 on locality 12
Closing output stage 3 on locality 25
Closing output stage 3 on locality 17
Closing output stage 3 on locality 37
Closing output stage 3 on locality 34
Closing output stage 3 on locality 30
Closing output stage 3 on locality 42
Closing output stage 3 on locality 7
Closing output stage 3 on locality 35
Closing output stage 3 on locality 28
Closing output stage 3 on locality 3
Closing output stage 3 on locality 22
Closing output stage 3 on locality 0
Closing output stage 3 on locality 46
Closing output stage 3 on locality 29
Closing output stage 3 on locality 23
Closing output stage 3 on locality 5
Closing output stage 3 on locality 39
Closing output stage 3 on locality 14
Closing output stage 3 on locality 6
Closing output stage 3 on locality 32
Closing output stage 3 on locality 40
Closing output stage 3 on locality 41
Closing output stage 3 on locality 33
Closing output stage 3 on locality 24
Closing output stage 3 on locality 15
Closing output stage 3 on locality 47
Opening output stage 4 on locality 0
Writing 35855 total sub-grids
Closing output stage 4 on locality 0
Write took 6 seconds
...:
   Total: 320.156
   Computation: 245.922 (76.8131 %)
   Regrid: 56.9137 (17.7769 %)
   Computation + Regrid: 302.836 (94.59 %)
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Exiting...
Info: 4007490 items remaining on on the profiler_listener queue...
Elapsed time: 343.142 seconds
Total processes detected: 48
HW Threads detected on rank 0: 24
Worker Threads observed on rank 0: 11
Available CPU time on rank 0: 3774.56 seconds
Available CPU time on all ranks: 181179 seconds

Counter                                   : #samples | minimum |    mean  |  maximum |  stddev 
------------------------------------------------------------------------------------------------
                    1 Minute Load average :      343      1.000      8.883     11.970      4.398   
                           Bytes Received : 2.34e+06      0.000      0.000      0.000      0.000   
                               Bytes Sent : 2.35e+06    170.000   5922.787   2.19e+06   1.32e+04   
                              CPU Guest % :      342      0.000      0.000      0.000      0.000   
                           CPU I/O Wait % :      342      0.000      0.007      0.624      0.049   
                                CPU IRQ % :      342      0.000      0.000      0.000      0.000   
                               CPU Idle % :      342     46.394     52.586     87.479      2.947   
                               CPU Nice % :      342      0.000      0.000      0.000      0.000   
                              CPU Steal % :      342      0.000      0.000      0.000      0.000   
                             CPU System % :      342      0.000     10.150     18.792      5.418   
                               CPU User % :      342      9.841     37.254     51.938      6.022   
                           CPU soft IRQ % :      342      0.000      0.002      0.291      0.019   
                              DRAM Energy :      342      0.000      0.000      0.000      0.000   
                     GPU: Bytes Allocated :     1072      8.000   4.71e+05   1.03e+07   1.72e+06   
                         GPU: Bytes Freed :     1072      8.000   4.71e+05   1.03e+07   1.72e+06   
      GPU: Total Bytes Occupied on Device :     2144      0.000   2.40e+08   5.05e+08   1.53e+08   
        GPU: Total Bytes Occupied on Host :      947   8.50e+04   3.47e+07   7.41e+07   2.32e+07   
        Host: Page-locked Bytes Allocated :      947      8.000   7.83e+04   9.36e+05   1.83e+05   
            MPI_Irecv : BW (Bytes/second) : 1.51e+06    430.820   1.01e+09   1.16e+12   8.09e+09   
                        MPI_Irecv : Bytes : 1.51e+06      4.000   1.01e+04   1.05e+06   7.42e+04   
            MPI_Isend : BW (Bytes/second) : 1.56e+06    375.696   3.09e+09   6.69e+11   2.47e+10   
                        MPI_Isend : Bytes : 1.56e+06      4.000   9064.247   2.19e+06   6.65e+04   
                         Package-0 Energy :      342      0.000      0.000      0.000      0.000   
                           status:Threads :      343      5.000     25.939     26.000      1.132   
                         status:VmData kB :      343   8.86e+04   6.95e+06   1.04e+07   2.44e+06   
                          status:VmExe kB :      343    648.000    648.000    648.000      0.000   
                          status:VmHWM kB :      343   4.65e+04   6.01e+06   9.84e+06   2.51e+06   
                          status:VmLck kB :      343      0.000      0.000      0.000      0.000   
                          status:VmLib kB :      343   3.07e+05   3.07e+05   3.07e+05      0.000   
                          status:VmPTE kB :      343    432.000   1.51e+04   2.31e+04   5384.768   
                         status:VmPeak kB :      343   4.99e+05   1.70e+07   2.05e+07   2.64e+06   
                          status:VmPin kB :      343      0.000      0.000      0.000      0.000   
                          status:VmRSS kB :      343   4.65e+04   5.99e+06   9.84e+06   2.51e+06   
                         status:VmSize kB :      343   4.99e+05   1.70e+07   2.05e+07   2.64e+06   
                          status:VmStk kB :      343    164.000    164.000    164.000      0.000   
                         status:VmSwap kB :      343      0.000      0.000      0.000      0.000   
        status:nonvoluntary_ctxt_switches :      343     49.000     58.971     59.000      0.539   
           status:voluntary_ctxt_switches :      343   1682.000   4616.420   4625.000    158.675   
------------------------------------------------------------------------------------------------

GPU Timers                                           : #calls  |    mean  |   total  |  % total  
------------------------------------------------------------------------------------------------
GPU: reconstruct_cuda_kernel_no_amc(double, int, ... :    91755      0.001     51.184     14.916
GPU: octotiger::fmm::monopole_interactions::cuda_... :   192471      0.000     31.093      9.061
GPU: octotiger::fmm::monopole_interactions::cuda_... :   175392      0.000     27.044      7.881
GPU: flux_cuda_kernel(double const*, double const... :    91755      0.000     21.898      6.382
                                    GPU: Memcpy HtoD : 1.64e+06      0.000     10.601      3.089
GPU: octotiger::fmm::monopole_interactions::cuda_... :   192461      0.000      7.311      2.131
                                    GPU: Memcpy DtoH :   642135      0.000      4.048      1.180
GPU: octotiger::fmm::multipole_interactions::cuda... :    14580      0.000      3.107      0.906
GPU: octotiger::fmm::multipole_interactions::cuda... :    13284      0.000      2.622      0.764
GPU: octotiger::fmm::multipole_interactions::cuda... :    28122      0.000      1.304      0.380
GPU: octotiger::fmm::monopole_interactions::cuda_... :   192461      0.000      1.159      0.338
                              GPU: Event Synchronize :   404093      0.000      1.083      0.315
    GPU: discs_phase2(double*, double*, double, int) :    91755      0.000      0.907      0.264
GPU: hydro_pre_recon_cuda(double*, double, bool, ... :    91755      0.000      0.691      0.201
GPU: octotiger::fmm::multipole_interactions::cuda... :    14715      0.000      0.370      0.108
GPU: discs_phase1(double*, double*, double, doubl... :    91755      0.000      0.281      0.082
                                         GPU: Memset :    39817      0.000      0.053      0.016
GPU: octotiger::fmm::multipole_interactions::cuda... :      135      0.000      0.016      0.005
GPU: octotiger::fmm::multipole_interactions::cuda... :      123      0.000      0.013      0.004
------------------------------------------------------------------------------------------------

CPU Timers                                           : #calls  |  #yields |    mean  |   total  |  % total  
-----------------------------------------------------------------------------------------------------------
                                           APEX MAIN :        1          0    343.142    343.142    100.000
                                            MPI_Test : 2.22e+08          0      0.000    815.726    --n/a--
                                     schedule_parcel : 1.78e+06      14111      0.000    413.379    --n/a--
        node_server::nonrefined_step::compute_fluxes :        1   1.19e+06    260.260    260.260     75.846
                                           MPI_Isend : 1.56e+06          0      0.000    183.069     53.351
node_server::collect_hydro_boundaries::set_hydro_... :   966135     882983      0.000    166.034     48.386
          all_hydro_bounds::collect_hydro_boundaries :        1   1.66e+06    144.383    144.383     42.077
                                           MPI_Irecv : 1.51e+06          0      0.000    139.724     40.719
         all_hydro_bounds::send_hydro_amr_boundaries :   134651     337205      0.001    130.964     38.166
         timestep_driver_descend::set_local_timestep :        1     404608    126.735    126.735     36.934
                    cuda_hydro_solver::convert_input :        1     184975     56.147     56.147     16.363
                                cudaMemcpyAsync_ptsz : 1.36e+06          0      0.000     55.577     16.197
                                    cudaLaunchKernel : 1.28e+06          0      0.000     39.903     11.629
collect_hydro_boundaries::complete_hydro_amr_boun... :        1     178686     36.123     36.123     10.527
                      run_on_completed_on_new_thread :   183494          0      0.000     27.346      7.969
                                       cudaSetDevice : 3.60e+06          0      0.000     26.307      7.666
                                               async :   183526      35909      0.000     24.678      7.192
                           solve_gravity_action_type :    10247      72467      0.002     21.634      6.305
node_server::compute_fmm::gather_from::child_grav... :   224976     206519      0.000     20.494      5.972
                   cuda_hydro_solver::convert_output :    91755          0      0.000     19.434      5.664
                                     cudaMemcpyAsync :   917550          0      0.000     19.181      5.590
node_server::exchange_flux_corrections::set_flux_... :   102324      94018      0.000     14.928      4.350
                                      cudaEventQuery : 4.07e+06          0      0.000     14.624      4.262
        node_server::exchange_flux_corrections::sync :    91755      83885      0.000     12.613      3.676
                                     cudaEventRecord :   404093          0      0.000      8.328      2.427
    all_hydro_bounds::exchange_interlevel_hydro_data :        1     236637      7.887      7.887      2.299
                node_server::nonrefined_step::update :    30585          0      0.000      7.290      2.124
                               form_tree_action_type :     8539      50947      0.000      4.185      1.220
                        node_server::form_tree::sync :    37446      35789      0.000      3.946      1.150
                    force_nodes_to_exist_action_type :     8951       9820      0.000      3.277      0.955
                          regrid_scatter_action_type :     8539       3937      0.000      2.710      0.790
               diagnostics::return_child_diagnostics :     3924      19233      0.001      2.586      0.754
                           regrid_gather_action_type :     8524       3169      0.000      2.487      0.725
                                    step_action_type :     7685        810      0.000      1.920      0.559
                                cudaMemsetAsync_ptsz :    39817          0      0.000      1.913      0.558
                                   cuda_hydro_solver :        1     174930      1.772      1.772      0.517
                                     background_work :     5197       5308      0.000      0.869      0.253
                                            hpx_main :      873        938      0.001      0.736      0.215
                                   initialize_action :        1          0      0.386      0.386      0.112
                                node_client::get_ptr :     2457       2213      0.000      0.356      0.104
                    check_for_refinement_action_type :        1       7926      0.354      0.354      0.103
                                          run_helper :        1        284      0.336      0.336      0.098
                                output_stage1_action :      746       1600      0.000      0.313      0.091
                            local_step::execute_step :        1      67418      0.220      0.220      0.064
                             diagnostics_action_type :        1      30739      0.200      0.200      0.058
                           cudaStreamCreateWithFlags :      128          0      0.001      0.175      0.051
                            cudaEventCreateWithFlags :      128          0      0.001      0.173      0.050
           primary_namespace_decrement_credit_action :     1220         48      0.000      0.110      0.032
                              cleanup_buffers_action :        1          0      0.077      0.077      0.022
                                          cudaMalloc :     1072          0      0.000      0.076      0.022
                                      cudaMallocHost :      947          0      0.000      0.072      0.021
                      primary_namespace_route_action :      414        860      0.000      0.069      0.020
Info: 2750321 items remaining on on the profiler_listener queue...Info: 2836365 items remaining on on the profiler_listener queue...Info: 2749796 items remaining on on the profiler_listener queue...Info: 2756470 items remaining on on the profiler_listener queue...Info: 2758521 items remaining on on the profiler_listener queue...Info: 2862276 items remaining on on the profiler_listener queue...Info: 2836262 items remaining on on the profiler_listener queue...Info: 2831756 items remaining on on the profiler_listener queue...Info: 2925110 items remaining on on the profiler_listener queue...Info: 2821440 items remaining on on the profiler_listener queue...Info: 2996960 items remaining on on the profiler_listener queue...Info: 2931281 items remaining on on the profiler_listener queue...Info: 2941120 items remaining on on the profiler_listener queue...Info: 2795539 items remaining on on the profiler_listener queue...Info: 3010653 items remaining on on the profiler_listener queue...Info: 2909830 items remaining on on the profiler_listener queue...Info: 3040756 items remaining on on the profiler_listener queue...Info: 3081345 items remaining on on the profiler_listener queue...Info: 2977443 items remaining on on the profiler_listener queue...Info: 3097736 items remaining on on the profiler_listener queue...Info: 3030973 items remaining on on the profiler_listener queue...Info: 3166200 items remaining on on the profiler_listener queue...Info: 3065579 items remaining on on the profiler_listener queue...Info: 3074627 items remaining on on the profiler_listener queue...Info: 3128624 items remaining on on the profiler_listener queue...Info: 3138339 items remaining on on the profiler_listener queue...Info: 3100181 items remaining on on the profiler_listener queue...Info: 3052256 items remaining on on the profiler_listener queue...Info: 3270902 items remaining on on the profiler_listener queue...Info: 3460875 items remaining on on the profiler_listener queue...Info: 3393200 items remaining on on the profiler_listener queue...Info: 3333179 items remaining on on the profiler_listener queue...Info: 3313515 items remaining on on the profiler_listener queue...Info: 3413140 items remaining on on the profiler_listener queue...              component_namespace_bind_prefix_action :     1222        831      0.000      0.057      0.016
                component_namespace_bind_name_action :     1034        753      0.000      0.047      0.014
                                            cudaFree :     1072          0      0.000      0.041      0.012
                                        cudaFreeHost :      947          0      0.000      0.029      0.009
                             cudaGetDeviceProperties :      128          0      0.000      0.014      0.004
                                output_stage2_action :        1        853      0.009      0.009      0.003
                                    kill_action_type :       16          0      0.000      0.005      0.002
N3hpx10components6server23create_component_action... :       15         16      0.000      0.005      0.001
                        symbol_namespace_bind_action :       94         66      0.000      0.005      0.001
                    symbol_namespace_on_event_action :       47         61      0.000      0.004      0.001
           primary_namespace_increment_credit_action :       42         19      0.000      0.003      0.001
                              load_components_action :        1          0      0.003      0.003      0.001
                                 shutdown_all_action :        1       1822      0.002      0.002      0.001
                                   cudaStreamDestroy :      128          0      0.000      0.001      0.000
                            update_agas_cache_action :      218          1      0.000      0.001      0.000
                         broadcast_initialize_action :        1          8      0.001      0.001      0.000
                                  cudaMemcpyToSymbol :        4          0      0.000      0.001      0.000
                                   load_close_action :        1          0      0.000      0.000      0.000
                           parcelhandler::put_parcel :        5          4      0.000      0.000      0.000
                                output_stage3_action :        1          1      0.000      0.000      0.000
                         dijkstra_termination_action :        2          2      0.000      0.000      0.000
                       call_startup_functions_action :        2          0      0.000      0.000      0.000
                                    load_open_action :        1          2      0.000      0.000      0.000
                   primary_namespace_colocate_action :        1          0      0.000      0.000      0.000
                                          cudaMemcpy :        1          0      0.000      0.000      0.000
-----------------------------------------------------------------------------------------------------------

                                           APEX Idle :                       1.78e+05     98.351
------------------------------------------------------------------------------------------------
                                        Total timers : 245.126.533
Info: 3437389 items remaining on on the profiler_listener queue...Info: 3472539 items remaining on on the profiler_listener queue...Info: 3331280 items remaining on on the profiler_listener queue...Info: 3441591 items remaining on on the profiler_listener queue...Info: 3610157 items remaining on on the profiler_listener queue...Info: 3525739 items remaining on on the profiler_listener queue...Info: 3603353 items remaining on on the profiler_listener queue...Info: 3580178 items remaining on on the profiler_listener queue...Info: 3546651 items remaining on on the profiler_listener queue...Info: 3670452 items remaining on on the profiler_listener queue...Info: 3788628 items remaining on on the profiler_listener queue...Info: 3834533 items remaining on on the profiler_listener queue...Info: 3935460 items remaining on on the profiler_listener queue...
Beginning run without with work aggregation and without local hydro communication optimization...




          ___       _      _____ _                 
         / _ \  ___| |_ __|_   _(_) __ _  ___ _ __ 
        | | | |/ __| __/ _ \| | | |/ _` |/ _ \ '__|
        | |_| | (__| || (_) | | | | (_| |  __/ |   
         \___/ \___|\__\___/|_| |_|\__, |\___|_|   
      _                            |___/           
     (_)
              _ __..-;''`-
      O   (`/' ` |  \ \ \ \-.
       o /'`\ \   |  \ | \|  \
        /<7' ;  \ \  | ; ||/ `'.
       /  _.-, `,-\,__| ' ' . `'.
       `-`  f/ ;       \        \             ___.--,
           `~-'_.._     |  -~    |     _.---'`__.-( (_.
        __.--'`_.. '.__.\    '--. \_.-' ,.--'`     `""`
       ( ,.--'`   ',__ /./;   ;, '.__.'`    __
       _`) )  .---.__.' / |   |\   \__..--""  """--.,_
      `---' .'.''-._.-'`_./  /\ '.  \ _.-~~~````~~~-._`-.__.'
            | |  .' _.-' |  |  \  \  '.               `~---`
             \ \/ .'     \  \   '. '-._)
              \/ /        \  \    `=.__`~-.
              / /\         `) )    / / `"".`\
        , _.-'.'\ \        / /    ( (     / /
         `--~`   ) )    .-'.'      '.'.  | (
                (/`    ( (`          ) )  '-;
                 `      '-;         (-'





    
###########################################################
Compiled for AVX2 SIMD architectures.
###########################################################
Running
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
atomic_number=2.000000,1.099400,2.000000,1.099400,1.000000,
atomic_mass=4.002600,1.296900,4.002600,1.296900,1.007900,
X=0.000000,0.706800,0.000000,0.706800,1.000000,
Z=0.000000,0.018100,0.000000,0.018100,0.000000,
accretor_refine = 0
amrbnd_order = 1
bench = F
cdisc_detect = F
cfl = 4.000000e-01
clight_retard = 1.000000e+00
config_file = v1309.ini
core_refine = T
correct_am_grav = T
correct_am_hydro = F
code_to_cm = 6.960000e+10
code_to_g = 1.990000e+33
code_to_s = 1.593456e+03
data_dir = ./
disable_output = F
driving_rate = 1.000000e-02
driving_time = 1.500000e+00
dt_max = 1.000000e+00
donor_refine = 0
dual_energy_sw1 = 1.000000e-03
dual_energy_sw2 = 1.000000e-01
eblast0 = 1.000000e+00
eos = IDEAL
entropy_driving_rate = 0.000000e+00
entropy_driving_time = 0.000000e+00
future_wait_time = -1
grad_rho_refine = -1.000000e+00
hard_dt = -1.000000e+00
hydro = T
inflow_bc = F
input_file = 
min_level = 1
max_level = 9
n_species = 5
ngrids = -1
omega = 8.480585e-02
output_dt = 1.000000e-02
output_filename = 
problem = DWD
rad_implicit = T
radiation = F
refinement_floor = 1.000000e-06
reflect_bc = F
restart_filename = X.348.silo
rotating_star_amr = F
rotating_star_x = 0.000000e+00
scf_output_frequency = 5
silo_num_groups = 48
stop_step = 40
stop_time = 1.797693e+308
theta = 3.400000e-01
unigrid = F
v1309 = T
idle_rates = F
xscale = 3.125000e+01
cuda_number_gpus = 1
cuda_streams_per_gpu = 128
cuda_buffer_capacity = 1024
max_executor_slices = 8
amr_boundary_kernel_type = AMR_OPTIMIZED
root_node_on_device = T
optimize_local_communication = F
multipole_device_kernel_type = CUDA
multipole_host_kernel_type = DEVICE_ONLY
monopole_device_kernel_type = CUDA
monopole_host_kernel_type = DEVICE_ONLY
hydro_device_kernel_type = CUDA
hydro_host_kernel_type = DEVICE_ONLY
Normalized constants 222
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
SCF option file "scf.init" not found - using defaults
Initialize executors and masks...
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Registering HPX CUDA polling...
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Stencils initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Stencils initialized!
Initialize problem...
Starting to compute ilist...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Stencils initialized!
Initialize problem...
Starting to compute ilist...
Stencils initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Stencils initialized!
Initialize problem...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Stencils initialized!
Initialize problem...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Stencils initialized!
Initialize problem...
Initialize problem...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Stencils initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Initialize problem...
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Stencils initialized!
Initialize problem...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Stencils initialized!
Initialize problem...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Stencils initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
Normalized constants 222
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
Initializing cell_geometry 3 8 14
Reading X.348.silo
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Read took 5 seconds
-----------------------------------------------
regridding
Regridded tree in 0.011908 seconds
rebalancing 41033 nodes with 35904 leaves
Rebalanced tree in 0.011850 seconds
forming tree connections
16072 amr boundaries
Formed tree in 4.385515 seconds
solving gravity
regrid done in 4.750281 seconds
---------------------------------------
Normalized constants 222
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
Starting run...
Solving gravity
-----------------------------------------------
checking for refinement
regridding
Regridded tree in 0.017153 seconds
rebalancing 41033 nodes with 35904 leaves
Rebalanced tree in 0.019972 seconds
forming tree connections
16072 amr boundaries
Formed tree in 4.492184 seconds
solving gravity
regrid done in 5.247816 seconds
---------------------------------------
OMEGA = 8.480585e-02, output_dt = 1.000000e-02
3.480218e+00 1.000000e-02
dwd step...
1 2.578550e+02 8.881068e-03 3.826537e+00 2.186761e+01
2 2.578639e+02 8.881248e-03 3.649081e+00 2.186836e+01
3 2.578727e+02 8.881429e-03 4.084020e+00 2.186912e+01
4 2.578816e+02 8.881609e-03 4.344803e+00 2.186987e+01
5 2.578905e+02 8.881790e-03 4.071780e+00 2.187062e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 4:: t: 2.578905e+02, dt: 8.881790e-03, time_elapsed: 2.156818e+01, rotational_time: 2.187062e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.871944e-01, ur: 5.893475e-02, ul: 5.897406e-02, vr: 1.013769e-01, vl: 1.010176e-01, dim: 0, ngrids: 41033, leafs: 35904, amr_boundaries: 16072
regridding
Regridded tree in 0.023875 seconds
rebalancing 41033 nodes with 35904 leaves
Rebalanced tree in 0.044051 seconds
forming tree connections
16072 amr boundaries
Formed tree in 4.362212 seconds
solving gravity
regrid done in 5.570141 seconds
---------------------------------------
dwd step...
6 2.578994e+02 8.881969e-03 5.363279e+00 2.187138e+01
7 2.579083e+02 8.882149e-03 4.944435e+00 2.187213e+01
8 2.579172e+02 8.883553e-03 5.646032e+00 2.187288e+01
9 2.579260e+02 8.882507e-03 6.119370e+00 2.187364e+01
10 2.579349e+02 8.882686e-03 5.309603e+00 2.187439e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 9:: t: 2.579349e+02, dt: 8.882686e-03, time_elapsed: 3.015216e+01, rotational_time: 2.187439e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.871250e-01, ur: 5.894561e-02, ul: 5.898627e-02, vr: 1.014403e-01, vl: 1.010646e-01, dim: 0, ngrids: 41033, leafs: 35904, amr_boundaries: 16072
regridding
Regridded tree in 0.037385 seconds
rebalancing 41025 nodes with 35897 leaves
Rebalanced tree in 0.047260 seconds
forming tree connections
16048 amr boundaries
Formed tree in 4.788579 seconds
solving gravity
regrid done in 6.361628 seconds
---------------------------------------
dwd step...
11 2.579438e+02 8.882865e-03 6.474443e+00 2.187514e+01
12 2.579527e+02 8.883045e-03 5.960430e+00 2.187590e+01
13 2.579616e+02 8.883225e-03 6.243552e+00 2.187665e+01
14 2.579705e+02 8.883406e-03 6.261362e+00 2.187740e+01
15 2.579793e+02 8.883588e-03 5.495728e+00 2.187816e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 14:: t: 2.579793e+02, dt: 8.883588e-03, time_elapsed: 3.383994e+01, rotational_time: 2.187816e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.870552e-01, ur: 5.895649e-02, ul: 5.899845e-02, vr: 1.015029e-01, vl: 1.011089e-01, dim: 0, ngrids: 41025, leafs: 35897, amr_boundaries: 16048
regridding
Regridded tree in 0.036937 seconds
rebalancing 41001 nodes with 35876 leaves
Rebalanced tree in 0.053068 seconds
forming tree connections
16048 amr boundaries
Formed tree in 4.883997 seconds
solving gravity
regrid done in 6.477201 seconds
---------------------------------------
dwd step...
16 2.579882e+02 8.883771e-03 6.796807e+00 2.187891e+01
17 2.579971e+02 8.883954e-03 6.403082e+00 2.187966e+01
18 2.580060e+02 8.884137e-03 6.557965e+00 2.188042e+01
19 2.580149e+02 8.884320e-03 7.983506e+00 2.188117e+01
20 2.580238e+02 8.884504e-03 6.132689e+00 2.188192e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 19:: t: 2.580238e+02, dt: 8.884504e-03, time_elapsed: 3.757747e+01, rotational_time: 2.188192e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.869844e-01, ur: 5.896734e-02, ul: 5.901055e-02, vr: 1.015654e-01, vl: 1.011531e-01, dim: 0, ngrids: 41001, leafs: 35876, amr_boundaries: 16048
regridding
Regridded tree in 0.043993 seconds
rebalancing 41009 nodes with 35883 leaves
Rebalanced tree in 0.092248 seconds
forming tree connections
16040 amr boundaries
Formed tree in 4.774416 seconds
solving gravity
regrid done in 6.425296 seconds
---------------------------------------
dwd step...
21 2.580326e+02 8.884687e-03 7.850333e+00 2.188268e+01
22 2.580415e+02 8.884870e-03 7.331027e+00 2.188343e+01
23 2.580504e+02 8.885054e-03 7.457823e+00 2.188418e+01
24 2.580593e+02 8.885237e-03 8.265069e+00 2.188494e+01
25 2.580682e+02 8.885420e-03 5.859309e+00 2.188569e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 24:: t: 2.580682e+02, dt: 8.885420e-03, time_elapsed: 4.088391e+01, rotational_time: 2.188569e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.869136e-01, ur: 5.897835e-02, ul: 5.902281e-02, vr: 1.016283e-01, vl: 1.011977e-01, dim: 0, ngrids: 41009, leafs: 35883, amr_boundaries: 16040
regridding
Regridded tree in 0.049833 seconds
rebalancing 40993 nodes with 35869 leaves
Rebalanced tree in 0.063284 seconds
forming tree connections
16024 amr boundaries
Formed tree in 4.622225 seconds
solving gravity
regrid done in 6.325870 seconds
---------------------------------------
dwd step...
26 2.580771e+02 8.885603e-03 8.398766e+00 2.188644e+01
27 2.580860e+02 8.885787e-03 6.971821e+00 2.188720e+01
28 2.580948e+02 8.885972e-03 7.233904e+00 2.188795e+01
29 2.581037e+02 8.886883e-03 7.116267e+00 2.188870e+01
30 2.581126e+02 8.886342e-03 6.094118e+00 2.188946e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 29:: t: 2.581126e+02, dt: 8.886342e-03, time_elapsed: 4.038056e+01, rotational_time: 2.188946e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.868423e-01, ur: 5.898948e-02, ul: 5.903516e-02, vr: 1.016916e-01, vl: 1.012424e-01, dim: 0, ngrids: 40993, leafs: 35869, amr_boundaries: 16024
regridding
Regridded tree in 0.056654 seconds
rebalancing 41017 nodes with 35890 leaves
Rebalanced tree in 0.080437 seconds
forming tree connections
16024 amr boundaries
Formed tree in 5.176589 seconds
solving gravity
regrid done in 7.244021 seconds
---------------------------------------
dwd step...
31 2.581215e+02 8.886526e-03 8.115385e+00 2.189021e+01
32 2.581304e+02 8.886711e-03 6.829888e+00 2.189097e+01
33 2.581393e+02 8.887536e-03 7.451535e+00 2.189172e+01
34 2.581482e+02 8.887080e-03 7.062223e+00 2.189247e+01
35 2.581570e+02 8.887264e-03 6.050074e+00 2.189323e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 34:: t: 2.581570e+02, dt: 8.887264e-03, time_elapsed: 4.060078e+01, rotational_time: 2.189323e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.867710e-01, ur: 5.900059e-02, ul: 5.904730e-02, vr: 1.017539e-01, vl: 1.012867e-01, dim: 0, ngrids: 41017, leafs: 35890, amr_boundaries: 16024
regridding
Regridded tree in 0.048685 seconds
rebalancing 41017 nodes with 35890 leaves
Rebalanced tree in 0.073139 seconds
forming tree connections
16024 amr boundaries
Formed tree in 4.920635 seconds
solving gravity
regrid done in 6.812406 seconds
---------------------------------------
dwd step...
36 2.581659e+02 8.887448e-03 8.421599e+00 2.189398e+01
37 2.581748e+02 8.887632e-03 6.913177e+00 2.189473e+01
38 2.581837e+02 8.887816e-03 7.125418e+00 2.189549e+01
39 2.581926e+02 8.888001e-03 8.138546e+00 2.189624e+01
40 2.582015e+02 8.888185e-03 7.073500e+00 2.189700e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 39:: t: 2.582015e+02, dt: 8.888185e-03, time_elapsed: 4.251420e+01, rotational_time: 2.189700e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.866999e-01, ur: 5.901170e-02, ul: 5.905953e-02, vr: 1.018173e-01, vl: 1.013315e-01, dim: 0, ngrids: 41017, leafs: 35890, amr_boundaries: 16024
regridding
Regridded tree in 0.051693 seconds
rebalancing 40977 nodes with 35855 leaves
Rebalanced tree in 0.184536 seconds
forming tree connections
15952 amr boundaries
Formed tree in 4.977172 seconds
solving gravity
regrid done in 7.271367 seconds
---------------------------------------
dwd step...
41 2.582104e+02 8.888370e-03 7.477471e+00 2.189775e+01
diagnostics...
New Omega = 8.480585e-02
doing silo out...
TS 40:: t: 2.582104e+02, dt: 8.888370e-03, time_elapsed: 1.247021e+01, rotational_time: 2.189775e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.866856e-01, ur: 5.901395e-02, ul: 5.906201e-02, vr: 1.018303e-01, vl: 1.013407e-01, dim: 0, ngrids: 40977, leafs: 35855, amr_boundaries: 15952
Writing final.silo
Opening output stage 1 on locality 0
Opening output stage 1 on locality 1
Opening output stage 1 on locality 2
Opening output stage 1 on locality 3
Opening output stage 1 on locality 4
Opening output stage 1 on locality 7
Opening output stage 1 on locality 5
Opening output stage 1 on locality 6
Opening output stage 1 on locality 8
Opening output stage 1 on locality 9
Opening output stage 1 on locality 12
Opening output stage 1 on locality 13
Opening output stage 1 on locality 14
Opening output stage 1 on locality 15
Opening output stage 1 on locality 16
Opening output stage 1 on locality 17
Opening output stage 1 on locality 19
Opening output stage 1 on locality 18
Opening output stage 1 on locality 20
Opening output stage 1 on locality 21
Opening output stage 1 on locality 23
Opening output stage 1 on locality 22
Opening output stage 1 on locality 24
Opening output stage 1 on locality 25
Opening output stage 1 on locality 26
Opening output stage 1 on locality 28
Opening output stage 1 on locality 27
Opening output stage 1 on locality 29
Opening output stage 1 on locality 30
Opening output stage 1 on locality 31
Opening output stage 1 on locality 32
Opening output stage 1 on locality 34
Opening output stage 1 on locality 33
Opening output stage 1 on locality 35
Opening output stage 1 on locality 36
Opening output stage 1 on locality 38
Opening output stage 1 on locality 37
Opening output stage 1 on locality 39
Opening output stage 1 on locality 40
Opening output stage 1 on locality 41
Opening output stage 1 on locality 42
Opening output stage 1 on locality 44
Opening output stage 1 on locality 43
Opening output stage 1 on locality 46
Opening output stage 1 on locality 45
Opening output stage 1 on locality 47
Opening output stage 1 on locality 10
Opening output stage 1 on locality 11
Closing output stage 1 on locality 17
Closing output stage 1 on locality 20
Closing output stage 1 on locality 4
Closing output stage 1 on locality 7
Closing output stage 1 on locality 2
Closing output stage 1 on locality 3
Closing output stage 1 on locality 16
Closing output stage 1 on locality 8
Closing output stage 1 on locality 25
Closing output stage 1 on locality 21
Closing output stage 1 on locality 5
Closing output stage 1 on locality 15
Closing output stage 1 on locality 27
Closing output stage 1 on locality 43
Closing output stage 1 on locality 44
Closing output stage 1 on locality 31
Closing output stage 1 on locality 40
Closing output stage 1 on locality 28
Closing output stage 1 on locality 39
Closing output stage 1 on locality 1
Closing output stage 1 on locality 26
Closing output stage 1 on locality 19
Closing output stage 1 on locality 22
Closing output stage 1 on locality 14
Closing output stage 1 on locality 34
Closing output stage 1 on locality 35
Closing output stage 1 on locality 41
Closing output stage 1 on locality 12
Closing output stage 1 on locality 29
Closing output stage 1 on locality 18
Closing output stage 1 on locality 46
Closing output stage 1 on locality 32
Closing output stage 1 on locality 13
Closing output stage 1 on locality 23
Closing output stage 1 on locality 38
Closing output stage 1 on locality 37
Closing output stage 1 on locality 45
Closing output stage 1 on locality 36
Closing output stage 1 on locality 24
Closing output stage 1 on locality 0
Closing output stage 1 on locality 42
Closing output stage 1 on locality 6
Closing output stage 1 on locality 47
Closing output stage 1 on locality 30
Closing output stage 1 on locality 33
Closing output stage 1 on locality 11
Closing output stage 1 on locality 10
Closing output stage 1 on locality 9
Opening output stage 2 on locality 0
Opening output stage 2 on locality 1
Opening output stage 2 on locality 3
Opening output stage 2 on locality 4
Opening output stage 2 on locality 5
Opening output stage 2 on locality 2
Opening output stage 2 on locality 8
Opening output stage 2 on locality 6
Opening output stage 2 on locality 7
Opening output stage 2 on locality 9
Opening output stage 2 on locality 12
Opening output stage 2 on locality 13
Opening output stage 2 on locality 14
Opening output stage 2 on locality 16
Opening output stage 2 on locality 17
Opening output stage 2 on locality 15
Opening output stage 2 on locality 19
Opening output stage 2 on locality 18
Opening output stage 2 on locality 20
Opening output stage 2 on locality 21
Opening output stage 2 on locality 22
Opening output stage 2 on locality 23
Opening output stage 2 on locality 26
Opening output stage 2 on locality 25
Opening output stage 2 on locality 24
Opening output stage 2 on locality 27
Opening output stage 2 on locality 28
Opening output stage 2 on locality 29
Opening output stage 2 on locality 30
Opening output stage 2 on locality 31
Opening output stage 2 on locality 32
Opening output stage 2 on locality 34
Opening output stage 2 on locality 33
Opening output stage 2 on locality 35
Opening output stage 2 on locality 39
Opening output stage 2 on locality 37
Opening output stage 2 on locality 36
Opening output stage 2 on locality 38
Opening output stage 2 on locality 41
Opening output stage 2 on locality 40
Opening output stage 2 on locality 43
Opening output stage 2 on locality 44
Opening output stage 2 on locality 45
Opening output stage 2 on locality 42
Opening output stage 2 on locality 46
Opening output stage 2 on locality 47
Opening output stage 2 on locality 11
Opening output stage 2 on locality 10
Closing output stage 2 on locality 20
Closing output stage 2 on locality 17
Closing output stage 2 on locality 4
Closing output stage 2 on locality 7
Closing output stage 2 on locality 5
Closing output stage 2 on locality 3
Closing output stage 2 on locality 8
Closing output stage 2 on locality 25
Closing output stage 2 on locality 16
Closing output stage 2 on locality 2
Closing output stage 2 on locality 15
Closing output stage 2 on locality 21
Closing output stage 2 on locality 1
Closing output stage 2 on locality 26
Closing output stage 2 on locality 28
Closing output stage 2 on locality 44
Closing output stage 2 on locality 27
Closing output stage 2 on locality 22
Closing output stage 2 on locality 14
Closing output stage 2 on locality 31
Closing output stage 2 on locality 19
Closing output stage 2 on locality 40
Closing output stage 2 on locality 39
Closing output stage 2 on locality 43
Closing output stage 2 on locality 35
Closing output stage 2 on locality 29
Closing output stage 2 on locality 34
Closing output stage 2 on locality 13
Closing output stage 2 on locality 12
Closing output stage 2 on locality 6
Closing output stage 2 on locality 41
Closing output stage 2 on locality 32
Closing output stage 2 on locality 23
Closing output stage 2 on locality 18
Closing output stage 2 on locality 38
Closing output stage 2 on locality 45
Closing output stage 2 on locality 37
Closing output stage 2 on locality 46
Closing output stage 2 on locality 33
Closing output stage 2 on locality 9
Closing output stage 2 on locality 36
Closing output stage 2 on locality 30
Closing output stage 2 on locality 24
Closing output stage 2 on locality 47
Closing output stage 2 on locality 42
Closing output stage 2 on locality 10
Closing output stage 2 on locality 11
Closing output stage 2 on locality 0
Opening output stage 3 on locality 0
Opening output stage 3 on locality 1
Opening output stage 3 on locality 2
Opening output stage 3 on locality 3
Opening output stage 3 on locality 4
Opening output stage 3 on locality 7
Opening output stage 3 on locality 5
Opening output stage 3 on locality 6
Opening output stage 3 on locality 8
Opening output stage 3 on locality 9
Opening output stage 3 on locality 13
Opening output stage 3 on locality 14
Opening output stage 3 on locality 12
Opening output stage 3 on locality 15
Opening output stage 3 on locality 18
Opening output stage 3 on locality 16
Opening output stage 3 on locality 19
Opening output stage 3 on locality 20
Opening output stage 3 on locality 17
Opening output stage 3 on locality 22
Opening output stage 3 on locality 23
Opening output stage 3 on locality 25
Opening output stage 3 on locality 21
Opening output stage 3 on locality 24
Opening output stage 3 on locality 28
Opening output stage 3 on locality 26
Opening output stage 3 on locality 27
Opening output stage 3 on locality 30
Opening output stage 3 on locality 29
Opening output stage 3 on locality 31
Opening output stage 3 on locality 32
Opening output stage 3 on locality 33
Opening output stage 3 on locality 34
Opening output stage 3 on locality 37
Opening output stage 3 on locality 36
Opening output stage 3 on locality 35
Opening output stage 3 on locality 38
Opening output stage 3 on locality 42
Opening output stage 3 on locality 43
Opening output stage 3 on locality 39
Opening output stage 3 on locality 44
Opening output stage 3 on locality 45
Opening output stage 3 on locality 40
Opening output stage 3 on locality 46
Opening output stage 3 on locality 41
Opening output stage 3 on locality 47
Opening output stage 3 on locality 11
Opening output stage 3 on locality 10
Closing output stage 3 on locality 44
Closing output stage 3 on locality 20
Closing output stage 3 on locality 21
Closing output stage 3 on locality 1
Closing output stage 3 on locality 17
Closing output stage 3 on locality 46
Closing output stage 3 on locality 43
Closing output stage 3 on locality 35
Closing output stage 3 on locality 8
Closing output stage 3 on locality 23
Closing output stage 3 on locality 30
Closing output stage 3 on locality 13
Closing output stage 3 on locality 15
Closing output stage 3 on locality 33
Closing output stage 3 on locality 29
Closing output stage 3 on locality 36
Closing output stage 3 on locality 3
Closing output stage 3 on locality 16
Closing output stage 3 on locality 4
Closing output stage 3 on locality 25
Closing output stage 3 on locality 5
Closing output stage 3 on locality 22
Closing output stage 3 on locality 45
Closing output stage 3 on locality 9
Closing output stage 3 on locality 27
Closing output stage 3 on locality 26
Closing output stage 3 on locality 42
Closing output stage 3 on locality 7
Closing output stage 3 on locality 6
Closing output stage 3 on locality 24
Closing output stage 3 on locality 40
Closing output stage 3 on locality 2
Closing output stage 3 on locality 32
Closing output stage 3 on locality 12
Closing output stage 3 on locality 19
Closing output stage 3 on locality 28
Closing output stage 3 on locality 31
Closing output stage 3 on locality 47
Closing output stage 3 on locality 41
Closing output stage 3 on locality 0
Closing output stage 3 on locality 39
Closing output stage 3 on locality 10
Closing output stage 3 on locality 11
Closing output stage 3 on locality 18
Closing output stage 3 on locality 37
Closing output stage 3 on locality 38
Closing output stage 3 on locality 14
Closing output stage 3 on locality 34
Opening output stage 4 on locality 0
Writing 35855 total sub-grids
Closing output stage 4 on locality 0
Write took 6 seconds
...:
   Total: 352.476
   Computation: 264.905 (75.1557 %)
   Regrid: 57.7358 (16.3801 %)
   Computation + Regrid: 322.641 (91.5358 %)
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Exiting...
Info: 2854465 items remaining on on the profiler_listener queue...
Elapsed time: 375.126 seconds
Total processes detected: 48
HW Threads detected on rank 0: 24
Worker Threads observed on rank 0: 11
Available CPU time on rank 0: 4126.39 seconds
Available CPU time on all ranks: 198066 seconds

Counter                                   : #samples | minimum |    mean  |  maximum |  stddev 
------------------------------------------------------------------------------------------------
                    1 Minute Load average :      375      1.000     10.046     12.130      3.762   
                           Bytes Received : 2.34e+06      0.000      0.000      0.000      0.000   
                               Bytes Sent : 2.35e+06    170.000   5922.970   2.19e+06   1.32e+04   
                              CPU Guest % :      374      0.000      0.000      0.000      0.000   
                           CPU I/O Wait % :      374     -0.125      0.005      0.375      0.036   
                                CPU IRQ % :      374      0.000      0.000      0.000      0.000   
                               CPU Idle % :      374     46.163     52.865     73.886      2.948   
                               CPU Nice % :      374      0.000      0.000      0.000      0.000   
                              CPU Steal % :      374      0.000      0.000      0.000      0.000   
                             CPU System % :      374      0.000     18.458     37.182     10.172   
                               CPU User % :      374     11.213     28.670     52.752      9.628   
                           CPU soft IRQ % :      374      0.000      0.001      0.166      0.011   
                              DRAM Energy :      374      0.000      0.000      0.000      0.000   
                     GPU: Bytes Allocated :     1012     64.000   1.03e+06   2.59e+07   3.80e+06   
                         GPU: Bytes Freed :     1012     64.000   1.03e+06   2.59e+07   3.80e+06   
      GPU: Total Bytes Occupied on Device :     2024      0.000   5.10e+08   1.04e+09   3.66e+08   
        GPU: Total Bytes Occupied on Host :      871   8.50e+04   7.02e+07   1.67e+08   5.78e+07   
        Host: Page-locked Bytes Allocated :      871     64.000   1.91e+05   2.89e+06   5.66e+05   
            MPI_Irecv : BW (Bytes/second) : 1.19e+06    491.154   1.18e+09   1.25e+12   1.18e+10   
                        MPI_Irecv : Bytes : 1.19e+06      4.000   1.28e+04   1.05e+06   9.15e+04   
            MPI_Isend : BW (Bytes/second) : 1.26e+06    452.129   4.00e+09   6.49e+11   3.28e+10   
                        MPI_Isend : Bytes : 1.26e+06      4.000   1.12e+04   2.19e+06   8.44e+04   
                         Package-0 Energy :      374      0.000      0.000      0.000      0.000   
                           status:Threads :      375      5.000     25.944     26.000      1.083   
                         status:VmData kB :      375   8.86e+04   6.18e+06   8.99e+06   1.86e+06   
                          status:VmExe kB :      375    648.000    648.000    648.000      0.000   
                          status:VmHWM kB :      375   4.67e+04   5.07e+06   7.79e+06   1.78e+06   
                          status:VmLck kB :      375      0.000      0.000      0.000      0.000   
                          status:VmLib kB :      375   3.07e+05   3.07e+05   3.07e+05      0.000   
                          status:VmPTE kB :      375    432.000   1.33e+04   1.95e+04   4028.558   
                         status:VmPeak kB :      375   4.99e+05   1.69e+07   1.99e+07   2.19e+06   
                          status:VmPin kB :      375      0.000      0.000      0.000      0.000   
                          status:VmRSS kB :      375   4.67e+04   5.03e+06   7.79e+06   1.78e+06   
                         status:VmSize kB :      375   4.99e+05   1.69e+07   1.99e+07   2.19e+06   
                          status:VmStk kB :      375    164.000    164.000    164.000      0.000   
                         status:VmSwap kB :      375      0.000      0.000      0.000      0.000   
        status:nonvoluntary_ctxt_switches :      375     49.000     54.984     55.000      0.309   
           status:voluntary_ctxt_switches :      375   1656.000   4098.469   4105.000    126.297   
------------------------------------------------------------------------------------------------

GPU Timers                                           : #calls  |    mean  |   total  |  % total  
------------------------------------------------------------------------------------------------
GPU: octotiger::fmm::monopole_interactions::cuda_... :   192471      0.000     31.118      8.295
GPU: octotiger::fmm::monopole_interactions::cuda_... :   175392      0.000     27.496      7.330
GPU: reconstruct_cuda_kernel_no_amc(double, int, ... :    23930      0.001     17.011      4.535
GPU: flux_cuda_kernel(double const*, double const... :    23930      0.000     11.044      2.944
                                    GPU: Memcpy HtoD : 1.23e+06      0.000     10.010      2.668
GPU: octotiger::fmm::monopole_interactions::cuda_... :   192461      0.000      7.398      1.972
                                    GPU: Memcpy DtoH :   370835      0.000      3.644      0.971
GPU: octotiger::fmm::multipole_interactions::cuda... :    14580      0.000      3.094      0.825
GPU: octotiger::fmm::multipole_interactions::cuda... :    13284      0.000      2.586      0.689
GPU: octotiger::fmm::multipole_interactions::cuda... :    28122      0.000      1.250      0.333
GPU: octotiger::fmm::monopole_interactions::cuda_... :   192461      0.000      1.158      0.309
                              GPU: Event Synchronize :   268443      0.000      0.725      0.193
GPU: octotiger::fmm::multipole_interactions::cuda... :    14715      0.000      0.366      0.097
GPU: hydro_pre_recon_cuda(double*, double, bool, ... :    23930      0.000      0.335      0.089
    GPU: discs_phase2(double*, double*, double, int) :    23930      0.000      0.300      0.080
GPU: discs_phase1(double*, double*, double, doubl... :    23930      0.000      0.093      0.025
                                         GPU: Memset :    39817      0.000      0.055      0.015
GPU: octotiger::fmm::multipole_interactions::cuda... :      123      0.000      0.016      0.004
GPU: octotiger::fmm::multipole_interactions::cuda... :      135      0.000      0.016      0.004
------------------------------------------------------------------------------------------------

CPU Timers                                           : #calls  |  #yields |    mean  |   total  |  % total  
-----------------------------------------------------------------------------------------------------------
                                           APEX MAIN :        1          0    375.126    375.126    100.000
node_server::collect_hydro_boundaries::set_hydro_... : 4.64e+06   4.33e+06      0.000   1009.200    --n/a--
                                            MPI_Test : 1.44e+08          0      0.000    677.765    --n/a--
                                     schedule_parcel : 1.91e+06      11110      0.000    434.854    --n/a--
        node_server::nonrefined_step::compute_fluxes :        1   1.07e+06    285.802    285.802     76.188
                                           MPI_Isend : 1.26e+06          0      0.000    176.406     47.026
         all_hydro_bounds::send_hydro_amr_boundaries :   134651     348245      0.001    172.033     45.860
          all_hydro_bounds::collect_hydro_boundaries :        1   4.95e+06    163.853    163.853     43.679
                                           MPI_Irecv : 1.19e+06          0      0.000    136.669     36.433
         timestep_driver_descend::set_local_timestep :        1     375838    128.510    128.510     34.258
                                cudaMemcpyAsync_ptsz : 1.36e+06          0      0.000     54.353     14.489
collect_hydro_boundaries::complete_hydro_amr_boun... :        1     178686     36.944     36.944      9.849
                                    cudaLaunchKernel :   943394          0      0.000     31.432      8.379
node_server::compute_fmm::gather_from::child_grav... :   224976     206634      0.000     23.412      6.241
                   cuda_hydro_solver::convert_output :    91755          4      0.000     22.711      6.054
                           solve_gravity_action_type :    10247      63182      0.002     20.951      5.585
                    cuda_hydro_solver::convert_input :        1     187514     18.135     18.135      4.834
node_server::exchange_flux_corrections::set_flux_... :   102324      94074      0.000     17.315      4.616
        node_server::exchange_flux_corrections::sync :    91755      84589      0.000     15.934      4.248
                                       cudaSetDevice : 2.59e+06          0      0.000     13.037      3.475
                                      cudaEventQuery : 3.18e+06          0      0.000     11.598      3.092
                                               async :    47876         36      0.000      9.323      2.485
    all_hydro_bounds::exchange_interlevel_hydro_data :        1     230894      9.281      9.281      2.474
                      run_on_completed_on_new_thread :    47857          0      0.000      8.941      2.384
                node_server::nonrefined_step::update :    30585          0      0.000      8.659      2.308
                                     cudaEventRecord :   268443          0      0.000      6.440      1.717
                               form_tree_action_type :     8539      53526      0.000      4.207      1.121
                                     cudaMemcpyAsync :   239300          0      0.000      3.645      0.972
                        node_server::form_tree::sync :    37446      36046      0.000      3.549      0.946
                    force_nodes_to_exist_action_type :     8951      11529      0.000      3.503      0.934
               diagnostics::return_child_diagnostics :     3924      13787      0.001      2.664      0.710
                          regrid_scatter_action_type :     8539      37729      0.000      2.469      0.658
                           regrid_gather_action_type :     8524       3146      0.000      2.300      0.613
                                cudaMemsetAsync_ptsz :    39817          0      0.000      1.895      0.505
                                    step_action_type :     7685        804      0.000      1.509      0.402
                                   cuda_hydro_solver :        1     177438      0.982      0.982      0.262
                                     background_work :     4999       5154      0.000      0.767      0.204
                                            hpx_main :      873        949      0.001      0.742      0.198
                    check_for_refinement_action_type :        1       7769      0.451      0.451      0.120
                                   initialize_action :        1          0      0.384      0.384      0.102
                                          run_helper :        1        288      0.313      0.313      0.083
                                node_client::get_ptr :     2457       2187      0.000      0.312      0.083
                                output_stage1_action :      746       1600      0.000      0.259      0.069
                            local_step::execute_step :        1      67603      0.213      0.213      0.057
                             diagnostics_action_type :        1      30739      0.201      0.201      0.053
                           cudaStreamCreateWithFlags :      128          0      0.001      0.177      0.047
                            cudaEventCreateWithFlags :      128          0      0.001      0.174      0.046
                              cleanup_buffers_action :        1          0      0.126      0.126      0.034
                                      cudaMallocHost :      871          0      0.000      0.105      0.028
           primary_namespace_decrement_credit_action :     1216         32      0.000      0.099      0.027
                                          cudaMalloc :     1012          0      0.000      0.082      0.022
                                            cudaFree :     1012          0      0.000      0.066      0.018
Info: 1483289 items remaining on on the profiler_listener queue...Info: 1473060 items remaining on on the profiler_listener queue...Info: 1566429 items remaining on on the profiler_listener queue...Info: 1491983 items remaining on on the profiler_listener queue...Info: 1512727 items remaining on on the profiler_listener queue...Info: 1579726 items remaining on on the profiler_listener queue...Info: 1625557 items remaining on on the profiler_listener queue...Info: 1619848 items remaining on on the profiler_listener queue...Info: 1539970 items remaining on on the profiler_listener queue...Info: 1692916 items remaining on on the profiler_listener queue...Info: 1707764 items remaining on on the profiler_listener queue...Info: 1690107 items remaining on on the profiler_listener queue...Info: 1767069 items remaining on on the profiler_listener queue...Info: 1698206 items remaining on on the profiler_listener queue...Info: 1836688 items remaining on on the profiler_listener queue...Info: 1729508 items remaining on on the profiler_listener queue...Info: 1804865 items remaining on on the profiler_listener queue...Info: 1664050 items remaining on on the profiler_listener queue...Info: 1787397 items remaining on on the profiler_listener queue...Info: 1835140 items remaining on on the profiler_listener queue...Info: 1800157 items remaining on on the profiler_listener queue...Info: 1802411 items remaining on on the profiler_listener queue...Info: 1924469 items remaining on on the profiler_listener queue...Info: 1866051 items remaining on on the profiler_listener queue...Info: 1900535 items remaining on on the profiler_listener queue...Info: 1848117 items remaining on on the profiler_listener queue...Info: 1599189 items remaining on on the profiler_listener queue...Info: 1854744 items remaining on on the profiler_listener queue...Info: 2076788 items remaining on on the profiler_listener queue...Info: 2051061 items remaining on on the profiler_listener queue...Info: 2117271 items remaining on on the profiler_listener queue...Info: 2251656 items remaining on on the profiler_listener queue...Info: 2090161 items remaining on on the profiler_listener queue...Info: 2236858 items remaining on on the profiler_listener queue...Info: 2246516 items remaining on on the profiler_listener queue...Info: 2294516 items remaining on on the profiler_listener queue...Info: 2406937 items remaining on on the profiler_listener queue...Info: 2262155 items remaining on on the profiler_listener queue...Info: 2226745 items remaining on on the profiler_listener queue...Info: 2462317 items remaining on on the profiler_listener queue...                      primary_namespace_route_action :      391        857      0.000      0.066      0.018
              component_namespace_bind_prefix_action :     1222        826      0.000      0.055      0.015
                                        cudaFreeHost :      871          0      0.000      0.052      0.014
                component_namespace_bind_name_action :     1034        658      0.000      0.042      0.011
                                 shutdown_all_action :        1      28330      0.017      0.017      0.005
                             cudaGetDeviceProperties :      128          0      0.000      0.014      0.004
N3hpx10components6server23create_component_action... :       15          9      0.001      0.011      0.003
                                output_stage2_action :        1        854      0.008      0.008      0.002
                                    kill_action_type :       16          0      0.000      0.004      0.001
                        symbol_namespace_bind_action :       94         73      0.000      0.004      0.001
                              load_components_action :        1          0      0.004      0.004      0.001
           primary_namespace_increment_credit_action :       45         22      0.000      0.003      0.001
                    symbol_namespace_on_event_action :       47         52      0.000      0.003      0.001
                            update_agas_cache_action :      222          9      0.000      0.001      0.000
                         broadcast_initialize_action :        1         12      0.001      0.001      0.000
                                   cudaStreamDestroy :      128          0      0.000      0.001      0.000
                                  cudaMemcpyToSymbol :        4          0      0.000      0.001      0.000
                                   load_close_action :        1          0      0.000      0.000      0.000
                         dijkstra_termination_action :        2          2      0.000      0.000      0.000
                           parcelhandler::put_parcel :        5          3      0.000      0.000      0.000
                                output_stage3_action :        1          1      0.000      0.000      0.000
                       call_startup_functions_action :        2          0      0.000      0.000      0.000
                                    load_open_action :        1          2      0.000      0.000      0.000
                   primary_namespace_colocate_action :        1          0      0.000      0.000      0.000
                                          cudaMemcpy :        1          0      0.000      0.000      0.000
-----------------------------------------------------------------------------------------------------------

                                           APEX Idle :                       1.94e+05     98.161
------------------------------------------------------------------------------------------------
                                        Total timers : 164.929.714
Info: 2462211 items remaining on on the profiler_listener queue...Info: 2429057 items remaining on on the profiler_listener queue...Info: 2316903 items remaining on on the profiler_listener queue...Info: 2527780 items remaining on on the profiler_listener queue...Info: 2695834 items remaining on on the profiler_listener queue...Info: 2660802 items remaining on on the profiler_listener queue...Info: 2788062 items remaining on on the profiler_listener queue...
Beginning run with work aggregation and with local hydro communication optimization...




          ___       _      _____ _                 
         / _ \  ___| |_ __|_   _(_) __ _  ___ _ __ 
        | | | |/ __| __/ _ \| | | |/ _` |/ _ \ '__|
        | |_| | (__| || (_) | | | | (_| |  __/ |   
         \___/ \___|\__\___/|_| |_|\__, |\___|_|   
      _                            |___/           
     (_)
              _ __..-;''`-
      O   (`/' ` |  \ \ \ \-.
       o /'`\ \   |  \ | \|  \
        /<7' ;  \ \  | ; ||/ `'.
       /  _.-, `,-\,__| ' ' . `'.
       `-`  f/ ;       \        \             ___.--,
           `~-'_.._     |  -~    |     _.---'`__.-( (_.
        __.--'`_.. '.__.\    '--. \_.-' ,.--'`     `""`
       ( ,.--'`   ',__ /./;   ;, '.__.'`    __
       _`) )  .---.__.' / |   |\   \__..--""  """--.,_
      `---' .'.''-._.-'`_./  /\ '.  \ _.-~~~````~~~-._`-.__.'
            | |  .' _.-' |  |  \  \  '.               `~---`
             \ \/ .'     \  \   '. '-._)
              \/ /        \  \    `=.__`~-.
              / /\         `) )    / / `"".`\
        , _.-'.'\ \        / /    ( (     / /
         `--~`   ) )    .-'.'      '.'.  | (
                (/`    ( (`          ) )  '-;
                 `      '-;         (-'





    
###########################################################
Compiled for AVX2 SIMD architectures.
###########################################################
Running
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
atomic_number=2.000000,1.099400,2.000000,1.099400,1.000000,
atomic_mass=4.002600,1.296900,4.002600,1.296900,1.007900,
X=0.000000,0.706800,0.000000,0.706800,1.000000,
Z=0.000000,0.018100,0.000000,0.018100,0.000000,
accretor_refine = 0
amrbnd_order = 1
bench = F
cdisc_detect = F
cfl = 4.000000e-01
clight_retard = 1.000000e+00
config_file = v1309.ini
core_refine = T
correct_am_grav = T
correct_am_hydro = F
code_to_cm = 6.960000e+10
code_to_g = 1.990000e+33
code_to_s = 1.593456e+03
data_dir = ./
disable_output = F
driving_rate = 1.000000e-02
driving_time = 1.500000e+00
dt_max = 1.000000e+00
donor_refine = 0
dual_energy_sw1 = 1.000000e-03
dual_energy_sw2 = 1.000000e-01
eblast0 = 1.000000e+00
eos = IDEAL
entropy_driving_rate = 0.000000e+00
entropy_driving_time = 0.000000e+00
future_wait_time = -1
grad_rho_refine = -1.000000e+00
hard_dt = -1.000000e+00
hydro = T
inflow_bc = F
input_file = 
min_level = 1
max_level = 9
n_species = 5
ngrids = -1
omega = 8.480585e-02
output_dt = 1.000000e-02
output_filename = 
problem = DWD
rad_implicit = T
radiation = F
refinement_floor = 1.000000e-06
reflect_bc = F
restart_filename = X.348.silo
rotating_star_amr = F
rotating_star_x = 0.000000e+00
scf_output_frequency = 5
silo_num_groups = 48
stop_step = 40
stop_time = 1.797693e+308
theta = 3.400000e-01
unigrid = F
v1309 = T
idle_rates = F
xscale = 3.125000e+01
cuda_number_gpus = 1
cuda_streams_per_gpu = 128
cuda_buffer_capacity = 1024
max_executor_slices = 8
amr_boundary_kernel_type = AMR_OPTIMIZED
root_node_on_device = T
optimize_local_communication = T
multipole_device_kernel_type = CUDA
multipole_host_kernel_type = DEVICE_ONLY
monopole_device_kernel_type = CUDA
monopole_host_kernel_type = DEVICE_ONLY
hydro_device_kernel_type = CUDA
hydro_host_kernel_type = DEVICE_ONLY
Normalized constants 222
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
SCF option file "scf.init" not found - using defaults
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Initialize executors and masks...
Registering HPX CUDA polling...
CUDA is enabled!
CUDA with polling futures enabled!
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Stencils initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Initialize problem...
Stencils initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Stencils initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Initialize problem...
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Stencils initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Stencils initialized!
Initialize problem...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Stencils initialized!
Initialize problem...
Initialize problem...
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Stencils initialized!
Initialize problem...
Initialize problem...
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Stencils initialized!
Initialize problem...
Initialize problem...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
Stencils initialized!
Initialize problem...
Compiled with max nf -DOCTOTIGER_WITH_MAX_NUMBER_FIELDS=15
Problem initialized!
Starting to compute ilist...
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
Normalized constants 222
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
ilist initialized!
Initializing cell_geometry 3 8 14
Reading X.348.silo
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
normalized constants
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Initializing cell_geometry 3 8 14
Read took 5 seconds
-----------------------------------------------
regridding
Regridded tree in 0.012782 seconds
rebalancing 41033 nodes with 35904 leaves
Rebalanced tree in 0.013427 seconds
forming tree connections
16072 amr boundaries
Formed tree in 4.294151 seconds
solving gravity
regrid done in 4.629191 seconds
---------------------------------------
Normalized constants 222
1.990000e+33 6.960000e+10 1.593456e+03 1.000000e+00
A = 5.330359e+06 | B = 3.324134e+05 | G = 1.000000e+00 | kb = 3.636594e-65 | c = 6.863594e+02 | mh = 8.408543e-58 | sigma = 1.152894e-28 | h = 1.095279e-78
Starting run...
Solving gravity
-----------------------------------------------
checking for refinement
regridding
Regridded tree in 0.017201 seconds
rebalancing 41033 nodes with 35904 leaves
Rebalanced tree in 0.021367 seconds
forming tree connections
16072 amr boundaries
Formed tree in 4.429526 seconds
solving gravity
regrid done in 5.124734 seconds
---------------------------------------
OMEGA = 8.480585e-02, output_dt = 1.000000e-02
3.480218e+00 1.000000e-02
dwd step...
1 2.578550e+02 8.881068e-03 3.253996e+00 2.186761e+01
2 2.578639e+02 8.881248e-03 3.361835e+00 2.186836e+01
3 2.578727e+02 8.881429e-03 4.409495e+00 2.186912e+01
4 2.578816e+02 8.881609e-03 6.966632e+00 2.186987e+01
5 2.578905e+02 8.881790e-03 9.749304e+00 2.187062e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 4:: t: 2.578905e+02, dt: 8.881790e-03, time_elapsed: 3.003565e+01, rotational_time: 2.187062e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.871944e-01, ur: 5.893475e-02, ul: 5.897406e-02, vr: 1.013769e-01, vl: 1.010176e-01, dim: 0, ngrids: 41033, leafs: 35904, amr_boundaries: 16072
regridding
Regridded tree in 0.042539 seconds
rebalancing 41033 nodes with 35904 leaves
Rebalanced tree in 0.195261 seconds
forming tree connections
16072 amr boundaries
Formed tree in 4.393833 seconds
solving gravity
regrid done in 6.439555 seconds
---------------------------------------
dwd step...
6 2.578994e+02 8.881969e-03 4.101549e+00 2.187138e+01
7 2.579083e+02 8.882149e-03 4.160760e+00 2.187213e+01
8 2.579172e+02 8.882328e-03 5.186799e+00 2.187288e+01
9 2.579260e+02 8.882507e-03 4.660213e+00 2.187364e+01
10 2.579349e+02 8.882686e-03 4.889920e+00 2.187439e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 9:: t: 2.579349e+02, dt: 8.882686e-03, time_elapsed: 2.481355e+01, rotational_time: 2.187439e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.871250e-01, ur: 5.894561e-02, ul: 5.898627e-02, vr: 1.014403e-01, vl: 1.010646e-01, dim: 0, ngrids: 41033, leafs: 35904, amr_boundaries: 16072
regridding
Regridded tree in 0.050763 seconds
rebalancing 41025 nodes with 35897 leaves
Rebalanced tree in 0.051765 seconds
forming tree connections
16048 amr boundaries
Formed tree in 4.813733 seconds
solving gravity
regrid done in 5.966698 seconds
---------------------------------------
dwd step...
11 2.579438e+02 8.882865e-03 4.859846e+00 2.187514e+01
12 2.579527e+02 8.883045e-03 4.901864e+00 2.187590e+01
13 2.579616e+02 8.883225e-03 5.105103e+00 2.187665e+01
14 2.579704e+02 8.883406e-03 4.966793e+00 2.187740e+01
15 2.579793e+02 8.883588e-03 4.689798e+00 2.187816e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 14:: t: 2.579793e+02, dt: 8.883588e-03, time_elapsed: 2.681372e+01, rotational_time: 2.187816e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.870552e-01, ur: 5.895649e-02, ul: 5.899845e-02, vr: 1.015029e-01, vl: 1.011089e-01, dim: 0, ngrids: 41025, leafs: 35897, amr_boundaries: 16048
regridding
Regridded tree in 0.045865 seconds
rebalancing 41001 nodes with 35876 leaves
Rebalanced tree in 0.053257 seconds
forming tree connections
16048 amr boundaries
Formed tree in 4.905332 seconds
solving gravity
regrid done in 6.179682 seconds
---------------------------------------
dwd step...
16 2.579882e+02 8.883771e-03 5.089970e+00 2.187891e+01
17 2.579971e+02 8.883954e-03 5.056259e+00 2.187966e+01
18 2.580060e+02 8.884137e-03 5.359580e+00 2.188042e+01
19 2.580149e+02 8.884320e-03 5.850142e+00 2.188117e+01
20 2.580238e+02 8.884504e-03 5.596233e+00 2.188192e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 19:: t: 2.580238e+02, dt: 8.884504e-03, time_elapsed: 2.932739e+01, rotational_time: 2.188192e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.869844e-01, ur: 5.896734e-02, ul: 5.901055e-02, vr: 1.015654e-01, vl: 1.011531e-01, dim: 0, ngrids: 41001, leafs: 35876, amr_boundaries: 16048
regridding
Regridded tree in 0.049185 seconds
rebalancing 41009 nodes with 35883 leaves
Rebalanced tree in 0.066370 seconds
forming tree connections
16040 amr boundaries
Formed tree in 4.832379 seconds
solving gravity
regrid done in 6.081849 seconds
---------------------------------------
dwd step...
21 2.580326e+02 8.884687e-03 5.829579e+00 2.188268e+01
22 2.580415e+02 8.884870e-03 6.453602e+00 2.188343e+01
23 2.580504e+02 8.885054e-03 6.169968e+00 2.188418e+01
24 2.580593e+02 8.885237e-03 6.322441e+00 2.188494e+01
25 2.580682e+02 8.885420e-03 5.420708e+00 2.188569e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 24:: t: 2.580682e+02, dt: 8.885420e-03, time_elapsed: 3.275681e+01, rotational_time: 2.188569e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.869136e-01, ur: 5.897835e-02, ul: 5.902281e-02, vr: 1.016283e-01, vl: 1.011977e-01, dim: 0, ngrids: 41009, leafs: 35883, amr_boundaries: 16040
regridding
Regridded tree in 0.053646 seconds
rebalancing 40993 nodes with 35869 leaves
Rebalanced tree in 0.070282 seconds
forming tree connections
16024 amr boundaries
Formed tree in 4.856262 seconds
solving gravity
regrid done in 6.521559 seconds
---------------------------------------
dwd step...
26 2.580771e+02 8.885603e-03 5.870049e+00 2.188644e+01
27 2.580860e+02 8.885787e-03 5.908299e+00 2.188720e+01
28 2.580948e+02 8.885972e-03 6.027998e+00 2.188795e+01
29 2.581037e+02 8.886157e-03 6.135801e+00 2.188870e+01
30 2.581126e+02 8.886342e-03 5.404323e+00 2.188946e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 29:: t: 2.581126e+02, dt: 8.886342e-03, time_elapsed: 3.216423e+01, rotational_time: 2.188946e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.868423e-01, ur: 5.898948e-02, ul: 5.903516e-02, vr: 1.016916e-01, vl: 1.012424e-01, dim: 0, ngrids: 40993, leafs: 35869, amr_boundaries: 16024
regridding
Regridded tree in 0.054473 seconds
rebalancing 41017 nodes with 35890 leaves
Rebalanced tree in 0.077493 seconds
forming tree connections
16024 amr boundaries
Formed tree in 5.305809 seconds
solving gravity
regrid done in 7.146036 seconds
---------------------------------------
dwd step...
31 2.581215e+02 8.886526e-03 5.962414e+00 2.189021e+01
32 2.581304e+02 8.886711e-03 5.665915e+00 2.189097e+01
33 2.581393e+02 8.886895e-03 6.026732e+00 2.189172e+01
34 2.581482e+02 8.887080e-03 5.683416e+00 2.189247e+01
35 2.581570e+02 8.887264e-03 5.536669e+00 2.189323e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 34:: t: 2.581570e+02, dt: 8.887264e-03, time_elapsed: 3.168658e+01, rotational_time: 2.189323e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.867710e-01, ur: 5.900059e-02, ul: 5.904730e-02, vr: 1.017539e-01, vl: 1.012867e-01, dim: 0, ngrids: 41017, leafs: 35890, amr_boundaries: 16024
regridding
Regridded tree in 0.060480 seconds
rebalancing 41017 nodes with 35890 leaves
Rebalanced tree in 0.072540 seconds
forming tree connections
16024 amr boundaries
Formed tree in 4.846254 seconds
solving gravity
regrid done in 6.216177 seconds
---------------------------------------
dwd step...
36 2.581659e+02 8.887448e-03 5.736878e+00 2.189398e+01
37 2.581748e+02 8.887632e-03 6.335242e+00 2.189473e+01
38 2.581837e+02 8.887816e-03 5.731623e+00 2.189549e+01
39 2.581926e+02 8.888001e-03 5.869661e+00 2.189624e+01
40 2.582015e+02 8.888185e-03 6.694476e+00 2.189700e+01
diagnostics...
New Omega = 8.480585e-02
-----------------------------------------------
checking for refinement
TS 39:: t: 2.582015e+02, dt: 8.888185e-03, time_elapsed: 3.318985e+01, rotational_time: 2.189700e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.866999e-01, ur: 5.901170e-02, ul: 5.905953e-02, vr: 1.018173e-01, vl: 1.013315e-01, dim: 0, ngrids: 41017, leafs: 35890, amr_boundaries: 16024
regridding
Regridded tree in 0.055894 seconds
rebalancing 40977 nodes with 35855 leaves
Rebalanced tree in 0.073578 seconds
forming tree connections
15952 amr boundaries
Formed tree in 5.194009 seconds
solving gravity
regrid done in 6.635455 seconds
---------------------------------------
dwd step...
41 2.582104e+02 8.888370e-03 6.343425e+00 2.189775e+01
diagnostics...
New Omega = 8.480585e-02
doing silo out...
TS 40:: t: 2.582104e+02, dt: 8.888370e-03, time_elapsed: 9.275349e+00, rotational_time: 2.189775e+01, x: -4.348755e-01, y: -1.426697e+00, z: -1.144409e-01, a: 6.866856e-01, ur: 5.901395e-02, ul: 5.906201e-02, vr: 1.018303e-01, vl: 1.013407e-01, dim: 0, ngrids: 40977, leafs: 35855, amr_boundaries: 15952
Writing final.silo
Opening output stage 1 on locality 0
Opening output stage 1 on locality 1
Opening output stage 1 on locality 2
Opening output stage 1 on locality 4
Opening output stage 1 on locality 3
Opening output stage 1 on locality 5
Opening output stage 1 on locality 6
Opening output stage 1 on locality 7
Opening output stage 1 on locality 9
Opening output stage 1 on locality 8
Opening output stage 1 on locality 10
Opening output stage 1 on locality 11
Opening output stage 1 on locality 14
Opening output stage 1 on locality 15
Opening output stage 1 on locality 12
Opening output stage 1 on locality 13
Opening output stage 1 on locality 17
Opening output stage 1 on locality 16
Opening output stage 1 on locality 19
Opening output stage 1 on locality 20
Opening output stage 1 on locality 18
Opening output stage 1 on locality 21
Opening output stage 1 on locality 22
Opening output stage 1 on locality 23
Opening output stage 1 on locality 24
Opening output stage 1 on locality 25
Opening output stage 1 on locality 27
Opening output stage 1 on locality 26
Opening output stage 1 on locality 28
Opening output stage 1 on locality 29
Opening output stage 1 on locality 30
Opening output stage 1 on locality 31
Opening output stage 1 on locality 32
Opening output stage 1 on locality 33
Opening output stage 1 on locality 35
Opening output stage 1 on locality 34
Opening output stage 1 on locality 36
Opening output stage 1 on locality 37
Opening output stage 1 on locality 38
Opening output stage 1 on locality 39
Opening output stage 1 on locality 41
Opening output stage 1 on locality 40
Opening output stage 1 on locality 43
Opening output stage 1 on locality 42
Opening output stage 1 on locality 44
Opening output stage 1 on locality 45
Opening output stage 1 on locality 46
Opening output stage 1 on locality 47
Closing output stage 1 on locality 5
Closing output stage 1 on locality 20
Closing output stage 1 on locality 17
Closing output stage 1 on locality 43
Closing output stage 1 on locality 8
Closing output stage 1 on locality 26
Closing output stage 1 on locality 28
Closing output stage 1 on locality 35
Closing output stage 1 on locality 11
Closing output stage 1 on locality 27
Closing output stage 1 on locality 16
Closing output stage 1 on locality 15
Closing output stage 1 on locality 38
Closing output stage 1 on locality 39
Closing output stage 1 on locality 14
Closing output stage 1 on locality 4
Closing output stage 1 on locality 40
Closing output stage 1 on locality 21
Closing output stage 1 on locality 2
Closing output stage 1 on locality 31
Closing output stage 1 on locality 34
Closing output stage 1 on locality 25
Closing output stage 1 on locality 3
Closing output stage 1 on locality 23
Closing output stage 1 on locality 13
Closing output stage 1 on locality 7
Closing output stage 1 on locality 32
Closing output stage 1 on locality 47
Closing output stage 1 on locality 44
Closing output stage 1 on locality 12
Closing output stage 1 on locality 22
Closing output stage 1 on locality 24
Closing output stage 1 on locality 18
Closing output stage 1 on locality 1
Closing output stage 1 on locality 30
Closing output stage 1 on locality 37
Closing output stage 1 on locality 46
Closing output stage 1 on locality 10
Closing output stage 1 on locality 19
Closing output stage 1 on locality 42
Closing output stage 1 on locality 41
Closing output stage 1 on locality 9
Closing output stage 1 on locality 29
Closing output stage 1 on locality 33
Closing output stage 1 on locality 6
Closing output stage 1 on locality 36
Closing output stage 1 on locality 45
Closing output stage 1 on locality 0
Opening output stage 2 on locality 0
Opening output stage 2 on locality 2
Opening output stage 2 on locality 1
Opening output stage 2 on locality 3
Opening output stage 2 on locality 4
Opening output stage 2 on locality 5
Opening output stage 2 on locality 6
Opening output stage 2 on locality 7
Opening output stage 2 on locality 9
Opening output stage 2 on locality 10
Opening output stage 2 on locality 8
Opening output stage 2 on locality 11
Opening output stage 2 on locality 12
Opening output stage 2 on locality 14
Opening output stage 2 on locality 13
Opening output stage 2 on locality 15
Opening output stage 2 on locality 17
Opening output stage 2 on locality 16
Opening output stage 2 on locality 18
Opening output stage 2 on locality 21
Opening output stage 2 on locality 19
Opening output stage 2 on locality 22
Opening output stage 2 on locality 23
Opening output stage 2 on locality 24
Opening output stage 2 on locality 20
Opening output stage 2 on locality 26
Opening output stage 2 on locality 30
Opening output stage 2 on locality 29
Opening output stage 2 on locality 28
Opening output stage 2 on locality 25
Opening output stage 2 on locality 27
Opening output stage 2 on locality 32
Opening output stage 2 on locality 31
Opening output stage 2 on locality 33
Opening output stage 2 on locality 35
Opening output stage 2 on locality 34
Opening output stage 2 on locality 37
Opening output stage 2 on locality 38
Opening output stage 2 on locality 39
Opening output stage 2 on locality 36
Opening output stage 2 on locality 41
Opening output stage 2 on locality 42
Opening output stage 2 on locality 45
Opening output stage 2 on locality 40
Opening output stage 2 on locality 43
Opening output stage 2 on locality 46
Opening output stage 2 on locality 47
Opening output stage 2 on locality 44
Closing output stage 2 on locality 5
Closing output stage 2 on locality 20
Closing output stage 2 on locality 17
Closing output stage 2 on locality 8
Closing output stage 2 on locality 26
Closing output stage 2 on locality 43
Closing output stage 2 on locality 11
Closing output stage 2 on locality 16
Closing output stage 2 on locality 28
Closing output stage 2 on locality 35
Closing output stage 2 on locality 15
Closing output stage 2 on locality 4
Closing output stage 2 on locality 27
Closing output stage 2 on locality 38
Closing output stage 2 on locality 13
Closing output stage 2 on locality 23
Closing output stage 2 on locality 10
Closing output stage 2 on locality 14
Closing output stage 2 on locality 21
Closing output stage 2 on locality 2
Closing output stage 2 on locality 7
Closing output stage 2 on locality 3
Closing output stage 2 on locality 31
Closing output stage 2 on locality 39
Closing output stage 2 on locality 1
Closing output stage 2 on locality 40
Closing output stage 2 on locality 34
Closing output stage 2 on locality 24
Closing output stage 2 on locality 18
Closing output stage 2 on locality 32
Closing output stage 2 on locality 44
Closing output stage 2 on locality 22
Closing output stage 2 on locality 30
Closing output stage 2 on locality 25
Closing output stage 2 on locality 19
Closing output stage 2 on locality 12
Closing output stage 2 on locality 47
Closing output stage 2 on locality 9
Closing output stage 2 on locality 33
Closing output stage 2 on locality 37
Closing output stage 2 on locality 46
Closing output stage 2 on locality 42
Closing output stage 2 on locality 29
Closing output stage 2 on locality 6
Closing output stage 2 on locality 36
Closing output stage 2 on locality 41
Closing output stage 2 on locality 45
Closing output stage 2 on locality 0
Opening output stage 3 on locality 0
Opening output stage 3 on locality 2
Opening output stage 3 on locality 1
Opening output stage 3 on locality 4
Opening output stage 3 on locality 3
Opening output stage 3 on locality 5
Opening output stage 3 on locality 6
Opening output stage 3 on locality 9
Opening output stage 3 on locality 10
Opening output stage 3 on locality 11
Opening output stage 3 on locality 8
Opening output stage 3 on locality 12
Opening output stage 3 on locality 13
Opening output stage 3 on locality 15
Opening output stage 3 on locality 7
Opening output stage 3 on locality 14
Opening output stage 3 on locality 16
Opening output stage 3 on locality 19
Opening output stage 3 on locality 17
Opening output stage 3 on locality 21
Opening output stage 3 on locality 22
Opening output stage 3 on locality 20
Opening output stage 3 on locality 18
Opening output stage 3 on locality 25
Opening output stage 3 on locality 23
Opening output stage 3 on locality 24
Opening output stage 3 on locality 26
Opening output stage 3 on locality 27
Opening output stage 3 on locality 28
Opening output stage 3 on locality 30
Opening output stage 3 on locality 29
Opening output stage 3 on locality 32
Opening output stage 3 on locality 31
Opening output stage 3 on locality 34
Opening output stage 3 on locality 35
Opening output stage 3 on locality 36
Opening output stage 3 on locality 38
Opening output stage 3 on locality 39
Opening output stage 3 on locality 33
Opening output stage 3 on locality 37
Opening output stage 3 on locality 40
Opening output stage 3 on locality 43
Opening output stage 3 on locality 44
Opening output stage 3 on locality 41
Opening output stage 3 on locality 42
Opening output stage 3 on locality 45
Opening output stage 3 on locality 47
Opening output stage 3 on locality 46
Closing output stage 3 on locality 20
Closing output stage 3 on locality 26
Closing output stage 3 on locality 25
Closing output stage 3 on locality 4
Closing output stage 3 on locality 41
Closing output stage 3 on locality 36
Closing output stage 3 on locality 43
Closing output stage 3 on locality 16
Closing output stage 3 on locality 28
Closing output stage 3 on locality 2
Closing output stage 3 on locality 38
Closing output stage 3 on locality 34
Closing output stage 3 on locality 19
Closing output stage 3 on locality 7
Closing output stage 3 on locality 1
Closing output stage 3 on locality 21
Closing output stage 3 on locality 11
Closing output stage 3 on locality 8
Closing output stage 3 on locality 0
Closing output stage 3 on locality 27
Closing output stage 3 on locality 12
Closing output stage 3 on locality 32
Closing output stage 3 on locality 13
Closing output stage 3 on locality 47
Closing output stage 3 on locality 42
Closing output stage 3 on locality 37
Closing output stage 3 on locality 29
Closing output stage 3 on locality 24
Closing output stage 3 on locality 18
Closing output stage 3 on locality 39
Closing output stage 3 on locality 10
Closing output stage 3 on locality 30
Closing output stage 3 on locality 9
Closing output stage 3 on locality 23
Closing output stage 3 on locality 44
Closing output stage 3 on locality 22
Closing output stage 3 on locality 14
Closing output stage 3 on locality 5
Closing output stage 3 on locality 40
Closing output stage 3 on locality 6
Closing output stage 3 on locality 3
Closing output stage 3 on locality 15
Closing output stage 3 on locality 17
Closing output stage 3 on locality 35
Closing output stage 3 on locality 46
Closing output stage 3 on locality 45
Closing output stage 3 on locality 31
Closing output stage 3 on locality 33
Opening output stage 4 on locality 0
Writing 35855 total sub-grids
Closing output stage 4 on locality 0
Write took 5 seconds
...:
   Total: 301.251
   Computation: 227.345 (75.4671 %)
   Regrid: 56.3118 (18.6927 %)
   Computation + Regrid: 283.657 (94.1598 %)
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Unregistering cuda polling...
Exiting...
Info: 2925100 items remaining on on the profiler_listener queue...
Elapsed time: 323.155 seconds
Total processes detected: 48
HW Threads detected on rank 0: 24
Worker Threads observed on rank 0: 11
Available CPU time on rank 0: 3554.71 seconds
Available CPU time on all ranks: 170626 seconds

Counter                                   : #samples | minimum |    mean  |  maximum |  stddev 
------------------------------------------------------------------------------------------------
                    1 Minute Load average :      323      1.000      9.922     12.000      3.962   
                           Bytes Received : 2.34e+06      0.000      0.000      0.000      0.000   
                               Bytes Sent : 2.35e+06    170.000   5922.874   2.19e+06   1.32e+04   
                              CPU Guest % :      322      0.000      0.000      0.000      0.000   
                           CPU I/O Wait % :      322      0.000      0.008      0.417      0.043   
                                CPU IRQ % :      322      0.000      0.000      0.000      0.000   
                               CPU Idle % :      322     46.186     52.624     86.767      3.125   
                               CPU Nice % :      322      0.000      0.000      0.000      0.000   
                              CPU Steal % :      322      0.000      0.000      0.000      0.000   
                             CPU System % :      322      0.000     10.072     19.942      5.454   
                               CPU User % :      322      8.323     37.292     52.647      6.149   
                           CPU soft IRQ % :      322      0.000      0.003      0.291      0.024   
                              DRAM Energy :      322      0.000      0.000      0.000      0.000   
                     GPU: Bytes Allocated :      969     64.000   9.49e+05   2.59e+07   3.60e+06   
                         GPU: Bytes Freed :      969     64.000   9.49e+05   2.59e+07   3.60e+06   
      GPU: Total Bytes Occupied on Device :     1938      0.000   4.21e+08   9.20e+08   3.22e+08   
        GPU: Total Bytes Occupied on Host :      858   8.50e+04   5.45e+07   1.48e+08   5.02e+07   
        Host: Page-locked Bytes Allocated :      858     64.000   1.72e+05   2.89e+06   5.28e+05   
            MPI_Irecv : BW (Bytes/second) : 1.52e+06    454.462   1.06e+09   1.15e+12   8.71e+09   
                        MPI_Irecv : Bytes : 1.52e+06      4.000   1.01e+04   1.05e+06   7.41e+04   
            MPI_Isend : BW (Bytes/second) : 1.57e+06    434.135   3.08e+09   6.71e+11   2.47e+10   
                        MPI_Isend : Bytes : 1.57e+06      4.000   9040.529   2.19e+06   6.69e+04   
                         Package-0 Energy :      322      0.000      0.000      0.000      0.000   
                           status:Threads :      323      5.000     25.935     26.000      1.167   
                         status:VmData kB :      323   8.86e+04   6.04e+06   8.90e+06   1.99e+06   
                          status:VmExe kB :      323    648.000    648.000    648.000      0.000   
                          status:VmHWM kB :      323   4.65e+04   4.90e+06   7.96e+06   1.90e+06   
                          status:VmLck kB :      323      0.000      0.000      0.000      0.000   
                          status:VmLib kB :      323   3.07e+05   3.07e+05   3.07e+05      0.000   
                          status:VmPTE kB :      323    432.000   1.30e+04   1.95e+04   4285.329   
                         status:VmPeak kB :      323   4.99e+05   1.66e+07   1.96e+07   2.32e+06   
                          status:VmPin kB :      323      0.000      0.000      0.000      0.000   
                          status:VmRSS kB :      323   4.65e+04   4.88e+06   7.96e+06   1.90e+06   
                         status:VmSize kB :      323   4.99e+05   1.66e+07   1.96e+07   2.32e+06   
                          status:VmStk kB :      323    164.000    164.000    164.000      0.000   
                         status:VmSwap kB :      323      0.000      0.000      0.000      0.000   
        status:nonvoluntary_ctxt_switches :      323     51.000     54.988     55.000      0.222   
           status:voluntary_ctxt_switches :      323   1664.000   4098.440   4106.000    135.666   
------------------------------------------------------------------------------------------------

GPU Timers                                           : #calls  |    mean  |   total  |  % total  
------------------------------------------------------------------------------------------------
GPU: octotiger::fmm::monopole_interactions::cuda_... :   192471      0.000     31.051      9.609
GPU: octotiger::fmm::monopole_interactions::cuda_... :   175392      0.000     27.843      8.616
GPU: reconstruct_cuda_kernel_no_amc(double, int, ... :    28085      0.001     21.652      6.700
GPU: flux_cuda_kernel(double const*, double const... :    28085      0.000     13.151      4.070
                                    GPU: Memcpy HtoD : 1.26e+06      0.000     10.137      3.137
GPU: octotiger::fmm::monopole_interactions::cuda_... :   192461      0.000      7.590      2.349
                                    GPU: Memcpy DtoH :   387455      0.000      3.710      1.148
GPU: octotiger::fmm::multipole_interactions::cuda... :    14580      0.000      3.115      0.964
GPU: octotiger::fmm::multipole_interactions::cuda... :    13284      0.000      2.674      0.828
GPU: octotiger::fmm::multipole_interactions::cuda... :    28122      0.000      1.314      0.407
GPU: octotiger::fmm::monopole_interactions::cuda_... :   192461      0.000      1.187      0.367
                              GPU: Event Synchronize :   276753      0.000      0.737      0.228
GPU: hydro_pre_recon_cuda(double*, double, bool, ... :    28085      0.000      0.407      0.126
    GPU: discs_phase2(double*, double*, double, int) :    28085      0.000      0.396      0.123
GPU: octotiger::fmm::multipole_interactions::cuda... :    14715      0.000      0.374      0.116
GPU: discs_phase1(double*, double*, double, doubl... :    28085      0.000      0.117      0.036
                                         GPU: Memset :    39817      0.000      0.055      0.017
GPU: octotiger::fmm::multipole_interactions::cuda... :      135      0.000      0.017      0.005
GPU: octotiger::fmm::multipole_interactions::cuda... :      123      0.000      0.014      0.004
------------------------------------------------------------------------------------------------

CPU Timers                                           : #calls  |  #yields |    mean  |   total  |  % total  
-----------------------------------------------------------------------------------------------------------
                                           APEX MAIN :        1          0    323.155    323.155    100.000
                                            MPI_Test : 2.26e+08          0      0.000    767.479    --n/a--
                                     schedule_parcel : 1.78e+06       9250      0.000    410.225    --n/a--
        node_server::nonrefined_step::compute_fluxes :        1   1.12e+06    248.806    248.806     76.993
node_server::collect_hydro_boundaries::set_hydro_... :   966135     881319      0.000    163.848     50.703
                                           MPI_Isend : 1.57e+06          0      0.000    161.920     50.106
          all_hydro_bounds::collect_hydro_boundaries :        1   1.68e+06    135.107    135.107     41.809
         all_hydro_bounds::send_hydro_amr_boundaries :   134651     337443      0.001    129.426     40.051
                                           MPI_Irecv : 1.52e+06          0      0.000    127.039     39.312
         timestep_driver_descend::set_local_timestep :        1     404088    118.190    118.190     36.574
                                cudaMemcpyAsync_ptsz : 1.36e+06          0      0.000     55.268     17.103
collect_hydro_boundaries::complete_hydro_amr_boun... :        1     178686     35.986     35.986     11.136
                                    cudaLaunchKernel :   964169          0      0.000     31.710      9.813
                           solve_gravity_action_type :    10247      82330      0.002     21.841      6.759
                                       cudaSetDevice : 2.65e+06          0      0.000     21.501      6.654
node_server::compute_fmm::gather_from::child_grav... :   224976     206681      0.000     19.599      6.065
                    cuda_hydro_solver::convert_input :        1     199387     19.413     19.413      6.007
                   cuda_hydro_solver::convert_output :    91755          4      0.000     19.152      5.927
node_server::exchange_flux_corrections::set_flux_... :   102324      93854      0.000     14.867      4.601
        node_server::exchange_flux_corrections::sync :    91755      83543      0.000     12.571      3.890
                                      cudaEventQuery : 3.31e+06          0      0.000     12.022      3.720
                                               async :    56186        119      0.000      7.908      2.447
    all_hydro_bounds::exchange_interlevel_hydro_data :        1     236061      7.886      7.886      2.440
                      run_on_completed_on_new_thread :    56165          0      0.000      7.548      2.336
                node_server::nonrefined_step::update :    30585          0      0.000      7.250      2.244
                                     cudaEventRecord :   276753          0      0.000      6.174      1.910
                                     cudaMemcpyAsync :   280850          0      0.000      4.297      1.330
                               form_tree_action_type :     8539      51879      0.000      4.178      1.293
                        node_server::form_tree::sync :    37446      35821      0.000      3.783      1.171
                    force_nodes_to_exist_action_type :     8951       9916      0.000      2.836      0.878
                          regrid_scatter_action_type :     8539       7863      0.000      2.636      0.816
               diagnostics::return_child_diagnostics :     3924      19306      0.001      2.559      0.792
                           regrid_gather_action_type :     8524       3126      0.000      2.403      0.744
                                    step_action_type :     7685        768      0.000      1.909      0.591
                                cudaMemsetAsync_ptsz :    39817          0      0.000      1.837      0.568
                                   cuda_hydro_solver :        1     181685      0.970      0.970      0.300
                                     background_work :     5135       5227      0.000      0.815      0.252
                                            hpx_main :      873        942      0.001      0.752      0.233
                                   initialize_action :        1          0      0.385      0.385      0.119
                    check_for_refinement_action_type :        1       7955      0.380      0.380      0.118
                                node_client::get_ptr :     2457       2131      0.000      0.350      0.108
                                          run_helper :        1        294      0.313      0.313      0.097
                                output_stage1_action :      746       1601      0.000      0.306      0.095
                            local_step::execute_step :        1      67567      0.212      0.212      0.065
                             diagnostics_action_type :        1      30739      0.199      0.199      0.062
                           cudaStreamCreateWithFlags :      128          0      0.001      0.181      0.056
                            cudaEventCreateWithFlags :      128          0      0.001      0.179      0.055
                              cleanup_buffers_action :        1          0      0.114      0.114      0.035
                                      cudaMallocHost :      858          0      0.000      0.104      0.032
           primary_namespace_decrement_credit_action :     1200         30      0.000      0.096      0.030
                                          cudaMalloc :      969          0      0.000      0.084      0.026
                      primary_namespace_route_action :      369        894      0.000      0.063      0.019
Info: 1507417 items remaining on on the profiler_listener queue...Info: 1543752 items remaining on on the profiler_listener queue...Info: 1538182 items remaining on on the profiler_listener queue...Info: 1581525 items remaining on on the profiler_listener queue...Info: 1584905 items remaining on on the profiler_listener queue...Info: 1614967 items remaining on on the profiler_listener queue...Info: 1616572 items remaining on on the profiler_listener queue...Info: 1678345 items remaining on on the profiler_listener queue...Info: 1650156 items remaining on on the profiler_listener queue...Info: 1768018 items remaining on on the profiler_listener queue...Info: 1776648 items remaining on on the profiler_listener queue...Info: 1755683 items remaining on on the profiler_listener queue...Info: 1761613 items remaining on on the profiler_listener queue...Info: 1769942 items remaining on on the profiler_listener queue...Info: 1833701 items remaining on on the profiler_listener queue...Info: 1772782 items remaining on on the profiler_listener queue...Info: 1687402 items remaining on on the profiler_listener queue...Info: 1875482 items remaining on on the profiler_listener queue...Info: 1879056 items remaining on on the profiler_listener queue...Info: 1906036 items remaining on on the profiler_listener queue...Info: 1872230 items remaining on on the profiler_listener queue...Info: 1867858 items remaining on on the profiler_listener queue...Info: 1892585 items remaining on on the profiler_listener queue...Info: 2020842 items remaining on on the profiler_listener queue...Info: 1959685 items remaining on on the profiler_listener queue...Info: 1955738 items remaining on on the profiler_listener queue...Info: 1949621 items remaining on on the profiler_listener queue...Info: 2015064 items remaining on on the profiler_listener queue...Info: 2210487 items remaining on on the profiler_listener queue...Info: 2152710 items remaining on on the profiler_listener queue...Info: 2199500 items remaining on on the profiler_listener queue...Info: 2351167 items remaining on on the profiler_listener queue...Info: 2335636 items remaining on on the profiler_listener queue...Info: 2340849 items remaining on on the profiler_listener queue...Info: 2251406 items remaining on on the profiler_listener queue...Info: 2545804 items remaining on on the profiler_listener queue...Info: 2411833 items remaining on on the profiler_listener queue...Info: 2507509 items remaining on on the profiler_listener queue...Info: 2395198 items remaining on on the profiler_listener queue...Info: 2368710 items remaining on on the profiler_listener queue...                                            cudaFree :      969          0      0.000      0.060      0.019
              component_namespace_bind_prefix_action :     1222        923      0.000      0.057      0.018
                component_namespace_bind_name_action :     1034        687      0.000      0.046      0.014
                                        cudaFreeHost :      858          0      0.000      0.046      0.014
                             cudaGetDeviceProperties :      128          0      0.000      0.014      0.004
N3hpx10components6server23create_component_action... :       15          7      0.001      0.010      0.003
                                output_stage2_action :        1        854      0.009      0.009      0.003
                                    kill_action_type :       16          0      0.000      0.005      0.002
                    symbol_namespace_on_event_action :       47         63      0.000      0.005      0.001
           primary_namespace_increment_credit_action :       46         28      0.000      0.004      0.001
                        symbol_namespace_bind_action :       94         70      0.000      0.003      0.001
                              load_components_action :        1          0      0.003      0.003      0.001
                                 shutdown_all_action :        1       2392      0.003      0.003      0.001
                            update_agas_cache_action :      242          0      0.000      0.001      0.000
                         broadcast_initialize_action :        1         14      0.001      0.001      0.000
                                   cudaStreamDestroy :      128          0      0.000      0.001      0.000
                                  cudaMemcpyToSymbol :        4          0      0.000      0.001      0.000
                                   load_close_action :        1          0      0.000      0.000      0.000
                           parcelhandler::put_parcel :        2          2      0.000      0.000      0.000
                                output_stage3_action :        1          1      0.000      0.000      0.000
                       call_startup_functions_action :        2          0      0.000      0.000      0.000
                                    load_open_action :        1          2      0.000      0.000      0.000
                         dijkstra_termination_action :        2          2      0.000      0.000      0.000
                   primary_namespace_colocate_action :        1          0      0.000      0.000      0.000
                                          cudaMemcpy :        1          0      0.000      0.000      0.000
-----------------------------------------------------------------------------------------------------------

                                           APEX Idle :                       1.68e+05     98.406
------------------------------------------------------------------------------------------------
                                        Total timers : 244.700.200
Info: 2475564 items remaining on on the profiler_listener queue...Info: 2623337 items remaining on on the profiler_listener queue...Info: 2535375 items remaining on on the profiler_listener queue...Info: 2674337 items remaining on on the profiler_listener queue...Info: 2782449 items remaining on on the profiler_listener queue...Info: 2811269 items remaining on on the profiler_listener queue...Info: 2924419 items remaining on on the profiler_listener queue...
